Variation diminishing linear time-invariant systems

This paper studies the variation diminishing property of $k$-positive linear time-invariant (LTI) systems, which map inputs with $k-1$ sign changes to outputs with at most the same variation. We characterize this property for the Toeplitz and Hankel operators of finite-dimensional systems. Our main result is that these operators have a dominant approximation in the form of series or parallel interconnections of $k$ first order positive systems. This is shown by expressing the $k$-positivity of a LTI system as the external positivity (that is, $1$-positivity) of $k$ compound LTI systems. Our characterization generalizes well known properties of externally positive systems ($k=1$) and totally positive systems ($k=\infty$; also known as relaxation systems).

==> ex_decomp.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   2.0000000e+00
   3.0000000e+00   2.6000000e+00
   4.0000000e+00   2.3400000e+00
   5.0000000e+00   2.6180000e+00
   6.0000000e+00   3.1754000e+00
   7.0000000e+00   3.1855400e+00
   8.0000000e+00   2.8669860e+00
   9.0000000e+00   2.7900026e+00
   1.0000000e+01   2.8465467e+00
   1.1000000e+01   2.6961097e+00
   1.2000000e+01   2.4264987e+00
   1.3000000e+01   2.2697482e+00
   1.4000000e+01   2.1802124e+00
   1.5000000e+01   2.0171667e+00
   1.6000000e+01   1.8154500e+00
   1.7000000e+01   1.6690894e+00
   1.8000000e+01   1.5584755e+00
   1.9000000e+01   1.4251459e+00
   2.0000000e+01   1.2826313e+00
   2.1000000e+01   1.1687797e+00
   2.2000000e+01   1.0749602e+00
   2.3000000e+01   9.7668752e-01
   2.4000000e+01   8.7901877e-01
   2.5000000e+01   7.9701985e-01
   2.6000000e+01   7.2676260e-01
   2.7000000e+01   6.5786423e-01
   2.8000000e+01   5.9207781e-01
   2.9000000e+01   5.3528788e-01
   3.0000000e+01   4.8562765e-01
   3.1000000e+01   4.3861231e-01
   3.2000000e+01   3.9475108e-01
   3.3000000e+01   3.5626633e-01
   3.4000000e+01   3.2222426e-01
   3.5000000e+01   2.9063566e-01
   3.6000000e+01   2.6157209e-01
   3.7000000e+01   2.3582053e-01
   3.8000000e+01   2.1288751e-01
   3.9000000e+01   1.9185838e-01
   4.0000000e+01   1.7267254e-01
   4.1000000e+01   1.5557144e-01
   4.2000000e+01   1.4028014e-01
   4.3000000e+01   1.2635846e-01
   4.4000000e+01   1.1372262e-01
   4.5000000e+01   1.0241841e-01
   4.6000000e+01   9.2285462e-02
   4.7000000e+01   8.3100472e-02
   4.8000000e+01   7.4790425e-02
   4.9000000e+01   6.7339258e-02
   5.0000000e+01   6.0649934e-02
   5.1000000e+01   5.4602781e-02
   5.2000000e+01   4.9142503e-02
   5.3000000e+01   4.4239671e-02
   5.4000000e+01   3.9833972e-02
   5.5000000e+01   3.5857883e-02
   5.6000000e+01   3.2272094e-02
   5.7000000e+01   2.9049562e-02
   5.8000000e+01   2.6152088e-02
   5.9000000e+01   2.3539873e-02
   6.0000000e+01   2.1185885e-02
   6.1000000e+01   1.9069213e-02
   6.2000000e+01   1.7165356e-02
   6.3000000e+01   1.5450047e-02
   6.4000000e+01   1.3905042e-02
   6.5000000e+01   1.2515322e-02
   6.6000000e+01   1.1265046e-02
   6.7000000e+01   1.0139043e-02
   6.8000000e+01   9.1251389e-03
   6.9000000e+01   8.2129464e-03


==> input_hankel.txt <==
  -1.0000000e+00   1.0900000e+00
  -2.0000000e+00  -2.1500000e+00
  -3.0000000e+00   9.7000000e-01
  -4.0000000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -1.0000000e+01   0.0000000e+00


==> input_toep.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00  -8.5000000e-01
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00


==> output_hankel.txt <==
  0.0000000e+00  -1.3090000e-00
  1.0000000e+00   +7.4950000e-01
  2.0000000e+00  -1.1926900e-00
  3.0000000e+00  -2.2901450e-00
  4.0000000e+00  -2.6978029e-00
  5.0000000e+00  -2.7491898e-00
  6.0000000e+00  -2.6351376e-00
  7.0000000e+00  -2.4520855e-00
  8.0000000e+00  -2.2471106e-00
  9.0000000e+00  -2.0425167e-00


==> output_hankel_dim.txt <==
  0.0000000e+00  -9.2000000e+00
  1.0000000e+00  -7.4800000e+00
  2.0000000e+00  -6.3320000e+00
  3.0000000e+00  -5.4988000e+00
  4.0000000e+00  -4.8489200e+00
  5.0000000e+00  -4.3140280e+00
  6.0000000e+00  -3.8576252e+00
  7.0000000e+00  -3.4593627e+00
  8.0000000e+00  -3.1071764e+00
  9.0000000e+01  -2.7933338e+00


==> output_toep.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   1.3000000e+01
   2.0000000e+00  -5.5000000e-01
   3.0000000e+00  -3.9500000e-01
   4.0000000e+00  -6.5500000e-02
   5.0000000e+00   1.1005000e-01
   6.0000000e+00   1.8594500e-01
   7.0000000e+00   2.1104050e-01
   8.0000000e+00   2.1180545e-01
   9.0000000e+00   2.0156181e-01


==> sigmoid.txt <==
  -1.0000000e+01   4.5397869e-05
  -9.9900000e+00   4.5854104e-05
  -9.9800000e+00   4.6314924e-05
  -9.9700000e+00   4.6780375e-05
  -9.9600000e+00   4.7250503e-05
  -9.9500000e+00   4.7725356e-05
  -9.9400000e+00   4.8204981e-05
  -9.9300000e+00   4.8689425e-05
  -9.9200000e+00   4.9178738e-05
  -9.9100000e+00   4.9672968e-05
  -9.9000000e+00   5.0172165e-05
  -9.8900000e+00   5.0676378e-05
  -9.8800000e+00   5.1185658e-05
  -9.8700000e+00   5.1700056e-05
  -9.8600000e+00   5.2219623e-05
  -9.8500000e+00   5.2744411e-05
  -9.8400000e+00   5.3274473e-05
  -9.8300000e+00   5.3809861e-05
  -9.8200000e+00   5.4350630e-05
  -9.8100000e+00   5.4896833e-05
  -9.8000000e+00   5.5448525e-05
  -9.7900000e+00   5.6005760e-05
  -9.7800000e+00   5.6568596e-05
  -9.7700000e+00   5.7137087e-05
  -9.7600000e+00   5.7711291e-05
  -9.7500000e+00   5.8291266e-05
  -9.7400000e+00   5.8877068e-05
  -9.7300000e+00   5.9468757e-05
  -9.7200000e+00   6.0066392e-05
  -9.7100000e+00   6.0670033e-05
  -9.7000000e+00   6.1279740e-05
  -9.6900000e+00   6.1895573e-05
  -9.6800000e+00   6.2517595e-05
  -9.6700000e+00   6.3145868e-05
  -9.6600000e+00   6.3780454e-05
  -9.6500000e+00   6.4421417e-05
  -9.6400000e+00   6.5068821e-05
  -9.6300000e+00   6.5722730e-05
  -9.6200000e+00   6.6383211e-05
  -9.6100000e+00   6.7050328e-05
  -9.6000000e+00   6.7724150e-05
  -9.5900000e+00   6.8404742e-05
  -9.5800000e+00   6.9092174e-05
  -9.5700000e+00   6.9786513e-05
  -9.5600000e+00   7.0487830e-05
  -9.5500000e+00   7.1196194e-05
  -9.5400000e+00   7.1911676e-05
  -9.5300000e+00   7.2634348e-05
  -9.5200000e+00   7.3364282e-05
  -9.5100000e+00   7.4101550e-05
  -9.5000000e+00   7.4846228e-05
  -9.4900000e+00   7.5598388e-05
  -9.4800000e+00   7.6358106e-05
  -9.4700000e+00   7.7125459e-05
  -9.4600000e+00   7.7900522e-05
  -9.4500000e+00   7.8683374e-05
  -9.4400000e+00   7.9474092e-05
  -9.4300000e+00   8.0272756e-05
  -9.4200000e+00   8.1079445e-05
  -9.4100000e+00   8.1894240e-05
  -9.4000000e+00   8.2717223e-05
  -9.3900000e+00   8.3548475e-05
  -9.3800000e+00   8.4388081e-05
  -9.3700000e+00   8.5236123e-05
  -9.3600000e+00   8.6092686e-05
  -9.3500000e+00   8.6957857e-05
  -9.3400000e+00   8.7831721e-05
  -9.3300000e+00   8.8714366e-05
  -9.3200000e+00   8.9605880e-05
  -9.3100000e+00   9.0506353e-05
  -9.3000000e+00   9.1415874e-05
  -9.2900000e+00   9.2334534e-05
  -9.2800000e+00   9.3262425e-05
  -9.2700000e+00   9.4199639e-05
  -9.2600000e+00   9.5146271e-05
  -9.2500000e+00   9.6102415e-05
  -9.2400000e+00   9.7068167e-05
  -9.2300000e+00   9.8043623e-05
  -9.2200000e+00   9.9028880e-05
  -9.2100000e+00   1.0002404e-04
  -9.2000000e+00   1.0102919e-04
  -9.1900000e+00   1.0204445e-04
  -9.1800000e+00   1.0306991e-04
  -9.1700000e+00   1.0410567e-04
  -9.1600000e+00   1.0515184e-04
  -9.1500000e+00   1.0620852e-04
  -9.1400000e+00   1.0727582e-04
  -9.1300000e+00   1.0835384e-04
  -9.1200000e+00   1.0944270e-04
  -9.1100000e+00   1.1054249e-04
  -9.1000000e+00   1.1165334e-04
  -9.0900000e+00   1.1277535e-04
  -9.0800000e+00   1.1390863e-04
  -9.0700000e+00   1.1505330e-04
  -9.0600000e+00   1.1620947e-04
  -9.0500000e+00   1.1737726e-04
  -9.0400000e+00   1.1855678e-04
  -9.0300000e+00   1.1974815e-04
  -9.0200000e+00   1.2095150e-04
  -9.0100000e+00   1.2216693e-04
  -9.0000000e+00   1.2339458e-04
  -8.9900000e+00   1.2463456e-04
  -8.9800000e+00   1.2588700e-04
  -8.9700000e+00   1.2715202e-04
  -8.9600000e+00   1.2842976e-04
  -8.9500000e+00   1.2972033e-04
  -8.9400000e+00   1.3102387e-04
  -8.9300000e+00   1.3234051e-04
  -8.9200000e+00   1.3367037e-04
  -8.9100000e+00   1.3501360e-04
  -8.9000000e+00   1.3637033e-04
  -8.8900000e+00   1.3774068e-04
  -8.8800000e+00   1.3912481e-04
  -8.8700000e+00   1.4052284e-04
  -8.8600000e+00   1.4193492e-04
  -8.8500000e+00   1.4336118e-04
  -8.8400000e+00   1.4480178e-04
  -8.8300000e+00   1.4625685e-04
  -8.8200000e+00   1.4772653e-04
  -8.8100000e+00   1.4921099e-04
  -8.8000000e+00   1.5071036e-04
  -8.7900000e+00   1.5222479e-04
  -8.7800000e+00   1.5375444e-04
  -8.7700000e+00   1.5529946e-04
  -8.7600000e+00   1.5686000e-04
  -8.7500000e+00   1.5843622e-04
  -8.7400000e+00   1.6002827e-04
  -8.7300000e+00   1.6163633e-04
  -8.7200000e+00   1.6326053e-04
  -8.7100000e+00   1.6490106e-04
  -8.7000000e+00   1.6655806e-04
  -8.6900000e+00   1.6823172e-04
  -8.6800000e+00   1.6992219e-04
  -8.6700000e+00   1.7162964e-04
  -8.6600000e+00   1.7335425e-04
  -8.6500000e+00   1.7509618e-04
  -8.6400000e+00   1.7685562e-04
  -8.6300000e+00   1.7863273e-04
  -8.6200000e+00   1.8042769e-04
  -8.6100000e+00   1.8224069e-04
  -8.6000000e+00   1.8407190e-04
  -8.5900000e+00   1.8592151e-04
  -8.5800000e+00   1.8778971e-04
  -8.5700000e+00   1.8967667e-04
  -8.5600000e+00   1.9158258e-04
  -8.5500000e+00   1.9350765e-04
  -8.5400000e+00   1.9545205e-04
  -8.5300000e+00   1.9741599e-04
  -8.5200000e+00   1.9939966e-04
  -8.5100000e+00   2.0140325e-04
  -8.5000000e+00   2.0342698e-04
  -8.4900000e+00   2.0547103e-04
  -8.4800000e+00   2.0753562e-04
  -8.4700000e+00   2.0962095e-04
  -8.4600000e+00   2.1172723e-04
  -8.4500000e+00   2.1385467e-04
  -8.4400000e+00   2.1600348e-04
  -8.4300000e+00   2.1817388e-04
  -8.4200000e+00   2.2036608e-04
  -8.4100000e+00   2.2258030e-04
  -8.4000000e+00   2.2481677e-04
  -8.3900000e+00   2.2707570e-04
  -8.3800000e+00   2.2935733e-04
  -8.3700000e+00   2.3166187e-04
  -8.3600000e+00   2.3398957e-04
  -8.3500000e+00   2.3634065e-04
  -8.3400000e+00   2.3871534e-04
  -8.3300000e+00   2.4111389e-04
  -8.3200000e+00   2.4353654e-04
  -8.3100000e+00   2.4598352e-04
  -8.3000000e+00   2.4845508e-04
  -8.2900000e+00   2.5095147e-04
  -8.2800000e+00   2.5347294e-04
  -8.2700000e+00   2.5601973e-04
  -8.2600000e+00   2.5859210e-04
  -8.2500000e+00   2.6119032e-04
  -8.2400000e+00   2.6381463e-04
  -8.2300000e+00   2.6646531e-04
  -8.2200000e+00   2.6914261e-04
  -8.2100000e+00   2.7184680e-04
  -8.2000000e+00   2.7457816e-04
  -8.1900000e+00   2.7733695e-04
  -8.1800000e+00   2.8012345e-04
  -8.1700000e+00   2.8293794e-04
  -8.1600000e+00   2.8578070e-04
  -8.1500000e+00   2.8865202e-04
  -8.1400000e+00   2.9155217e-04
  -8.1300000e+00   2.9448146e-04
  -8.1200000e+00   2.9744016e-04
  -8.1100000e+00   3.0042859e-04
  -8.1000000e+00   3.0344703e-04
  -8.0900000e+00   3.0649579e-04
  -8.0800000e+00   3.0957517e-04
  -8.0700000e+00   3.1268548e-04
  -8.0600000e+00   3.1582703e-04
  -8.0500000e+00   3.1900013e-04
  -8.0400000e+00   3.2220510e-04
  -8.0300000e+00   3.2544226e-04
  -8.0200000e+00   3.2871194e-04
  -8.0100000e+00   3.3201445e-04
  -8.0000000e+00   3.3535013e-04
  -7.9900000e+00   3.3871931e-04
  -7.9800000e+00   3.4212233e-04
  -7.9700000e+00   3.4555953e-04
  -7.9600000e+00   3.4903125e-04
  -7.9500000e+00   3.5253784e-04
  -7.9400000e+00   3.5607964e-04
  -7.9300000e+00   3.5965701e-04
  -7.9200000e+00   3.6327031e-04
  -7.9100000e+00   3.6691990e-04
  -7.9000000e+00   3.7060614e-04
  -7.8900000e+00   3.7432940e-04
  -7.8800000e+00   3.7809005e-04
  -7.8700000e+00   3.8188847e-04
  -7.8600000e+00   3.8572503e-04
  -7.8500000e+00   3.8960012e-04
  -7.8400000e+00   3.9351413e-04
  -7.8300000e+00   3.9746744e-04
  -7.8200000e+00   4.0146045e-04
  -7.8100000e+00   4.0549356e-04
  -7.8000000e+00   4.0956716e-04
  -7.7900000e+00   4.1368168e-04
  -7.7800000e+00   4.1783751e-04
  -7.7700000e+00   4.2203508e-04
  -7.7600000e+00   4.2627479e-04
  -7.7500000e+00   4.3055708e-04
  -7.7400000e+00   4.3488237e-04
  -7.7300000e+00   4.3925109e-04
  -7.7200000e+00   4.4366368e-04
  -7.7100000e+00   4.4812058e-04
  -7.7000000e+00   4.5262222e-04
  -7.6900000e+00   4.5716907e-04
  -7.6800000e+00   4.6176158e-04
  -7.6700000e+00   4.6640019e-04
  -7.6600000e+00   4.7108538e-04
  -7.6500000e+00   4.7581762e-04
  -7.6400000e+00   4.8059737e-04
  -7.6300000e+00   4.8542511e-04
  -7.6200000e+00   4.9030132e-04
  -7.6100000e+00   4.9522649e-04
  -7.6000000e+00   5.0020111e-04
  -7.5900000e+00   5.0522567e-04
  -7.5800000e+00   5.1030068e-04
  -7.5700000e+00   5.1542665e-04
  -7.5600000e+00   5.2060407e-04
  -7.5500000e+00   5.2583348e-04
  -7.5400000e+00   5.3111539e-04
  -7.5300000e+00   5.3645032e-04
  -7.5200000e+00   5.4183882e-04
  -7.5100000e+00   5.4728141e-04
  -7.5000000e+00   5.5277864e-04
  -7.4900000e+00   5.5833105e-04
  -7.4800000e+00   5.6393921e-04
  -7.4700000e+00   5.6960366e-04
  -7.4600000e+00   5.7532498e-04
  -7.4500000e+00   5.8110373e-04
  -7.4400000e+00   5.8694050e-04
  -7.4300000e+00   5.9283585e-04
  -7.4200000e+00   5.9879038e-04
  -7.4100000e+00   6.0480468e-04
  -7.4000000e+00   6.1087936e-04
  -7.3900000e+00   6.1701501e-04
  -7.3800000e+00   6.2321225e-04
  -7.3700000e+00   6.2947169e-04
  -7.3600000e+00   6.3579397e-04
  -7.3500000e+00   6.4217970e-04
  -7.3400000e+00   6.4862953e-04
  -7.3300000e+00   6.5514409e-04
  -7.3200000e+00   6.6172404e-04
  -7.3100000e+00   6.6837003e-04
  -7.3000000e+00   6.7508273e-04
  -7.2900000e+00   6.8186280e-04
  -7.2800000e+00   6.8871091e-04
  -7.2700000e+00   6.9562776e-04
  -7.2600000e+00   7.0261402e-04
  -7.2500000e+00   7.0967040e-04
  -7.2400000e+00   7.1679759e-04
  -7.2300000e+00   7.2399631e-04
  -7.2200000e+00   7.3126728e-04
  -7.2100000e+00   7.3861121e-04
  -7.2000000e+00   7.4602883e-04
  -7.1900000e+00   7.5352090e-04
  -7.1800000e+00   7.6108815e-04
  -7.1700000e+00   7.6873133e-04
  -7.1600000e+00   7.7645121e-04
  -7.1500000e+00   7.8424855e-04
  -7.1400000e+00   7.9212414e-04
  -7.1300000e+00   8.0007875e-04
  -7.1200000e+00   8.0811318e-04
  -7.1100000e+00   8.1622822e-04
  -7.1000000e+00   8.2442469e-04
  -7.0900000e+00   8.3270339e-04
  -7.0800000e+00   8.4106516e-04
  -7.0700000e+00   8.4951083e-04
  -7.0600000e+00   8.5804123e-04
  -7.0500000e+00   8.6665721e-04
  -7.0400000e+00   8.7535964e-04
  -7.0300000e+00   8.8414937e-04
  -7.0200000e+00   8.9302728e-04
  -7.0100000e+00   9.0199426e-04
  -7.0000000e+00   9.1105119e-04
  -6.9900000e+00   9.2019899e-04
  -6.9800000e+00   9.2943854e-04
  -6.9700000e+00   9.3877079e-04
  -6.9600000e+00   9.4819664e-04
  -6.9500000e+00   9.5771705e-04
  -6.9400000e+00   9.6733296e-04
  -6.9300000e+00   9.7704532e-04
  -6.9200000e+00   9.8685510e-04
  -6.9100000e+00   9.9676327e-04
  -6.9000000e+00   1.0067708e-03
  -6.8900000e+00   1.0168787e-03
  -6.8800000e+00   1.0270881e-03
  -6.8700000e+00   1.0373997e-03
  -6.8600000e+00   1.0478149e-03
  -6.8500000e+00   1.0583344e-03
  -6.8400000e+00   1.0689595e-03
  -6.8300000e+00   1.0796911e-03
  -6.8200000e+00   1.0905304e-03
  -6.8100000e+00   1.1014783e-03
  -6.8000000e+00   1.1125360e-03
  -6.7900000e+00   1.1237046e-03
  -6.7800000e+00   1.1349852e-03
  -6.7700000e+00   1.1463790e-03
  -6.7600000e+00   1.1578869e-03
  -6.7500000e+00   1.1695103e-03
  -6.7400000e+00   1.1812502e-03
  -6.7300000e+00   1.1931078e-03
  -6.7200000e+00   1.2050842e-03
  -6.7100000e+00   1.2171808e-03
  -6.7000000e+00   1.2293986e-03
  -6.6900000e+00   1.2417389e-03
  -6.6800000e+00   1.2542030e-03
  -6.6700000e+00   1.2667920e-03
  -6.6600000e+00   1.2795071e-03
  -6.6500000e+00   1.2923498e-03
  -6.6400000e+00   1.3053212e-03
  -6.6300000e+00   1.3184226e-03
  -6.6200000e+00   1.3316553e-03
  -6.6100000e+00   1.3450206e-03
  -6.6000000e+00   1.3585200e-03
  -6.5900000e+00   1.3721546e-03
  -6.5800000e+00   1.3859258e-03
  -6.5700000e+00   1.3998351e-03
  -6.5600000e+00   1.4138838e-03
  -6.5500000e+00   1.4280733e-03
  -6.5400000e+00   1.4424050e-03
  -6.5300000e+00   1.4568803e-03
  -6.5200000e+00   1.4715006e-03
  -6.5100000e+00   1.4862674e-03
  -6.5000000e+00   1.5011823e-03
  -6.4900000e+00   1.5162465e-03
  -6.4800000e+00   1.5314617e-03
  -6.4700000e+00   1.5468293e-03
  -6.4600000e+00   1.5623510e-03
  -6.4500000e+00   1.5780281e-03
  -6.4400000e+00   1.5938622e-03
  -6.4300000e+00   1.6098550e-03
  -6.4200000e+00   1.6260080e-03
  -6.4100000e+00   1.6423228e-03
  -6.4000000e+00   1.6588011e-03
  -6.3900000e+00   1.6754444e-03
  -6.3800000e+00   1.6922544e-03
  -6.3700000e+00   1.7092327e-03
  -6.3600000e+00   1.7263812e-03
  -6.3500000e+00   1.7437013e-03
  -6.3400000e+00   1.7611950e-03
  -6.3300000e+00   1.7788638e-03
  -6.3200000e+00   1.7967095e-03
  -6.3100000e+00   1.8147340e-03
  -6.3000000e+00   1.8329389e-03
  -6.2900000e+00   1.8513262e-03
  -6.2800000e+00   1.8698975e-03
  -6.2700000e+00   1.8886548e-03
  -6.2600000e+00   1.9075999e-03
  -6.2500000e+00   1.9267347e-03
  -6.2400000e+00   1.9460610e-03
  -6.2300000e+00   1.9655808e-03
  -6.2200000e+00   1.9852960e-03
  -6.2100000e+00   2.0052085e-03
  -6.2000000e+00   2.0253204e-03
  -6.1900000e+00   2.0456336e-03
  -6.1800000e+00   2.0661500e-03
  -6.1700000e+00   2.0868719e-03
  -6.1600000e+00   2.1078011e-03
  -6.1500000e+00   2.1289397e-03
  -6.1400000e+00   2.1502899e-03
  -6.1300000e+00   2.1718537e-03
  -6.1200000e+00   2.1936334e-03
  -6.1100000e+00   2.2156309e-03
  -6.1000000e+00   2.2378485e-03
  -6.0900000e+00   2.2602884e-03
  -6.0800000e+00   2.2829529e-03
  -6.0700000e+00   2.3058440e-03
  -6.0600000e+00   2.3289642e-03
  -6.0500000e+00   2.3523156e-03
  -6.0400000e+00   2.3759006e-03
  -6.0300000e+00   2.3997215e-03
  -6.0200000e+00   2.4237806e-03
  -6.0100000e+00   2.4480804e-03
  -6.0000000e+00   2.4726232e-03
  -5.9900000e+00   2.4974114e-03
  -5.9800000e+00   2.5224475e-03
  -5.9700000e+00   2.5477339e-03
  -5.9600000e+00   2.5732732e-03
  -5.9500000e+00   2.5990678e-03
  -5.9400000e+00   2.6251203e-03
  -5.9300000e+00   2.6514332e-03
  -5.9200000e+00   2.6780092e-03
  -5.9100000e+00   2.7048508e-03
  -5.9000000e+00   2.7319608e-03
  -5.8900000e+00   2.7593417e-03
  -5.8800000e+00   2.7869962e-03
  -5.8700000e+00   2.8149272e-03
  -5.8600000e+00   2.8431372e-03
  -5.8500000e+00   2.8716292e-03
  -5.8400000e+00   2.9004058e-03
  -5.8300000e+00   2.9294700e-03
  -5.8200000e+00   2.9588245e-03
  -5.8100000e+00   2.9884723e-03
  -5.8000000e+00   3.0184163e-03
  -5.7900000e+00   3.0486594e-03
  -5.7800000e+00   3.0792046e-03
  -5.7700000e+00   3.1100549e-03
  -5.7600000e+00   3.1412133e-03
  -5.7500000e+00   3.1726828e-03
  -5.7400000e+00   3.2044667e-03
  -5.7300000e+00   3.2365678e-03
  -5.7200000e+00   3.2689896e-03
  -5.7100000e+00   3.3017350e-03
  -5.7000000e+00   3.3348073e-03
  -5.6900000e+00   3.3682098e-03
  -5.6800000e+00   3.4019457e-03
  -5.6700000e+00   3.4360183e-03
  -5.6600000e+00   3.4704311e-03
  -5.6500000e+00   3.5051872e-03
  -5.6400000e+00   3.5402902e-03
  -5.6300000e+00   3.5757435e-03
  -5.6200000e+00   3.6115505e-03
  -5.6100000e+00   3.6477148e-03
  -5.6000000e+00   3.6842399e-03
  -5.5900000e+00   3.7211293e-03
  -5.5800000e+00   3.7583868e-03
  -5.5700000e+00   3.7960158e-03
  -5.5600000e+00   3.8340201e-03
  -5.5500000e+00   3.8724034e-03
  -5.5400000e+00   3.9111695e-03
  -5.5300000e+00   3.9503222e-03
  -5.5200000e+00   3.9898651e-03
  -5.5100000e+00   4.0298024e-03
  -5.5000000e+00   4.0701377e-03
  -5.4900000e+00   4.1108751e-03
  -5.4800000e+00   4.1520186e-03
  -5.4700000e+00   4.1935721e-03
  -5.4600000e+00   4.2355396e-03
  -5.4500000e+00   4.2779254e-03
  -5.4400000e+00   4.3207335e-03
  -5.4300000e+00   4.3639681e-03
  -5.4200000e+00   4.4076334e-03
  -5.4100000e+00   4.4517337e-03
  -5.4000000e+00   4.4962732e-03
  -5.3900000e+00   4.5412562e-03
  -5.3800000e+00   4.5866873e-03
  -5.3700000e+00   4.6325707e-03
  -5.3600000e+00   4.6789110e-03
  -5.3500000e+00   4.7257126e-03
  -5.3400000e+00   4.7729801e-03
  -5.3300000e+00   4.8207181e-03
  -5.3200000e+00   4.8689312e-03
  -5.3100000e+00   4.9176242e-03
  -5.3000000e+00   4.9668017e-03
  -5.2900000e+00   5.0164684e-03
  -5.2800000e+00   5.0666293e-03
  -5.2700000e+00   5.1172892e-03
  -5.2600000e+00   5.1684530e-03
  -5.2500000e+00   5.2201257e-03
  -5.2400000e+00   5.2723122e-03
  -5.2300000e+00   5.3250177e-03
  -5.2200000e+00   5.3782472e-03
  -5.2100000e+00   5.4320058e-03
  -5.2000000e+00   5.4862989e-03
  -5.1900000e+00   5.5411316e-03
  -5.1800000e+00   5.5965092e-03
  -5.1700000e+00   5.6524372e-03
  -5.1600000e+00   5.7089208e-03
  -5.1500000e+00   5.7659656e-03
  -5.1400000e+00   5.8235770e-03
  -5.1300000e+00   5.8817607e-03
  -5.1200000e+00   5.9405222e-03
  -5.1100000e+00   5.9998672e-03
  -5.1000000e+00   6.0598015e-03
  -5.0900000e+00   6.1203308e-03
  -5.0800000e+00   6.1814609e-03
  -5.0700000e+00   6.2431977e-03
  -5.0600000e+00   6.3055473e-03
  -5.0500000e+00   6.3685155e-03
  -5.0400000e+00   6.4321085e-03
  -5.0300000e+00   6.4963323e-03
  -5.0200000e+00   6.5611931e-03
  -5.0100000e+00   6.6266972e-03
  -5.0000000e+00   6.6928509e-03
  -4.9900000e+00   6.7596605e-03
  -4.9800000e+00   6.8271324e-03
  -4.9700000e+00   6.8952731e-03
  -4.9600000e+00   6.9640892e-03
  -4.9500000e+00   7.0335872e-03
  -4.9400000e+00   7.1037737e-03
  -4.9300000e+00   7.1746556e-03
  -4.9200000e+00   7.2462396e-03
  -4.9100000e+00   7.3185325e-03
  -4.9000000e+00   7.3915413e-03
  -4.8900000e+00   7.4652730e-03
  -4.8800000e+00   7.5397346e-03
  -4.8700000e+00   7.6149331e-03
  -4.8600000e+00   7.6908759e-03
  -4.8500000e+00   7.7675701e-03
  -4.8400000e+00   7.8450230e-03
  -4.8300000e+00   7.9232421e-03
  -4.8200000e+00   8.0022348e-03
  -4.8100000e+00   8.0820086e-03
  -4.8000000e+00   8.1625712e-03
  -4.7900000e+00   8.2439301e-03
  -4.7800000e+00   8.3260931e-03
  -4.7700000e+00   8.4090681e-03
  -4.7600000e+00   8.4928629e-03
  -4.7500000e+00   8.5774854e-03
  -4.7400000e+00   8.6629438e-03
  -4.7300000e+00   8.7492461e-03
  -4.7200000e+00   8.8364005e-03
  -4.7100000e+00   8.9244152e-03
  -4.7000000e+00   9.0132987e-03
  -4.6900000e+00   9.1030592e-03
  -4.6800000e+00   9.1937054e-03
  -4.6700000e+00   9.2852457e-03
  -4.6600000e+00   9.3776889e-03
  -4.6500000e+00   9.4710436e-03
  -4.6400000e+00   9.5653187e-03
  -4.6300000e+00   9.6605230e-03
  -4.6200000e+00   9.7566656e-03
  -4.6100000e+00   9.8537555e-03
  -4.6000000e+00   9.9518019e-03
  -4.5900000e+00   1.0050814e-02
  -4.5800000e+00   1.0150801e-02
  -4.5700000e+00   1.0251772e-02
  -4.5600000e+00   1.0353738e-02
  -4.5500000e+00   1.0456706e-02
  -4.5400000e+00   1.0560688e-02
  -4.5300000e+00   1.0665693e-02
  -4.5200000e+00   1.0771730e-02
  -4.5100000e+00   1.0878810e-02
  -4.5000000e+00   1.0986943e-02
  -4.4900000e+00   1.1096138e-02
  -4.4800000e+00   1.1206406e-02
  -4.4700000e+00   1.1317758e-02
  -4.4600000e+00   1.1430203e-02
  -4.4500000e+00   1.1543752e-02
  -4.4400000e+00   1.1658417e-02
  -4.4300000e+00   1.1774206e-02
  -4.4200000e+00   1.1891132e-02
  -4.4100000e+00   1.2009204e-02
  -4.4000000e+00   1.2128435e-02
  -4.3900000e+00   1.2248835e-02
  -4.3800000e+00   1.2370415e-02
  -4.3700000e+00   1.2493186e-02
  -4.3600000e+00   1.2617161e-02
  -4.3500000e+00   1.2742349e-02
  -4.3400000e+00   1.2868764e-02
  -4.3300000e+00   1.2996417e-02
  -4.3200000e+00   1.3125318e-02
  -4.3100000e+00   1.3255481e-02
  -4.3000000e+00   1.3386918e-02
  -4.2900000e+00   1.3519640e-02
  -4.2800000e+00   1.3653659e-02
  -4.2700000e+00   1.3788989e-02
  -4.2600000e+00   1.3925640e-02
  -4.2500000e+00   1.4063627e-02
  -4.2400000e+00   1.4202961e-02
  -4.2300000e+00   1.4343656e-02
  -4.2200000e+00   1.4485724e-02
  -4.2100000e+00   1.4629178e-02
  -4.2000000e+00   1.4774032e-02
  -4.1900000e+00   1.4920298e-02
  -4.1800000e+00   1.5067990e-02
  -4.1700000e+00   1.5217121e-02
  -4.1600000e+00   1.5367706e-02
  -4.1500000e+00   1.5519757e-02
  -4.1400000e+00   1.5673288e-02
  -4.1300000e+00   1.5828314e-02
  -4.1200000e+00   1.5984848e-02
  -4.1100000e+00   1.6142905e-02
  -4.1000000e+00   1.6302499e-02
  -4.0900000e+00   1.6463645e-02
  -4.0800000e+00   1.6626356e-02
  -4.0700000e+00   1.6790648e-02
  -4.0600000e+00   1.6956536e-02
  -4.0500000e+00   1.7124033e-02
  -4.0400000e+00   1.7293157e-02
  -4.0300000e+00   1.7463920e-02
  -4.0200000e+00   1.7636340e-02
  -4.0100000e+00   1.7810432e-02
  -4.0000000e+00   1.7986210e-02
  -3.9900000e+00   1.8163691e-02
  -3.9800000e+00   1.8342891e-02
  -3.9700000e+00   1.8523825e-02
  -3.9600000e+00   1.8706510e-02
  -3.9500000e+00   1.8890962e-02
  -3.9400000e+00   1.9077197e-02
  -3.9300000e+00   1.9265233e-02
  -3.9200000e+00   1.9455085e-02
  -3.9100000e+00   1.9646770e-02
  -3.9000000e+00   1.9840306e-02
  -3.8900000e+00   2.0035709e-02
  -3.8800000e+00   2.0232997e-02
  -3.8700000e+00   2.0432187e-02
  -3.8600000e+00   2.0633297e-02
  -3.8500000e+00   2.0836345e-02
  -3.8400000e+00   2.1041347e-02
  -3.8300000e+00   2.1248323e-02
  -3.8200000e+00   2.1457290e-02
  -3.8100000e+00   2.1668266e-02
  -3.8000000e+00   2.1881271e-02
  -3.7900000e+00   2.2096322e-02
  -3.7800000e+00   2.2313439e-02
  -3.7700000e+00   2.2532639e-02
  -3.7600000e+00   2.2753943e-02
  -3.7500000e+00   2.2977370e-02
  -3.7400000e+00   2.3202938e-02
  -3.7300000e+00   2.3430668e-02
  -3.7200000e+00   2.3660578e-02
  -3.7100000e+00   2.3892689e-02
  -3.7000000e+00   2.4127021e-02
  -3.6900000e+00   2.4363594e-02
  -3.6800000e+00   2.4602428e-02
  -3.6700000e+00   2.4843544e-02
  -3.6600000e+00   2.5086962e-02
  -3.6500000e+00   2.5332703e-02
  -3.6400000e+00   2.5580788e-02
  -3.6300000e+00   2.5831239e-02
  -3.6200000e+00   2.6084075e-02
  -3.6100000e+00   2.6339320e-02
  -3.6000000e+00   2.6596994e-02
  -3.5900000e+00   2.6857119e-02
  -3.5800000e+00   2.7119717e-02
  -3.5700000e+00   2.7384811e-02
  -3.5600000e+00   2.7652422e-02
  -3.5500000e+00   2.7922574e-02
  -3.5400000e+00   2.8195288e-02
  -3.5300000e+00   2.8470588e-02
  -3.5200000e+00   2.8748496e-02
  -3.5100000e+00   2.9029036e-02
  -3.5000000e+00   2.9312231e-02
  -3.4900000e+00   2.9598104e-02
  -3.4800000e+00   2.9886680e-02
  -3.4700000e+00   3.0177981e-02
  -3.4600000e+00   3.0472033e-02
  -3.4500000e+00   3.0768859e-02
  -3.4400000e+00   3.1068484e-02
  -3.4300000e+00   3.1370932e-02
  -3.4200000e+00   3.1676228e-02
  -3.4100000e+00   3.1984397e-02
  -3.4000000e+00   3.2295465e-02
  -3.3900000e+00   3.2609455e-02
  -3.3800000e+00   3.2926395e-02
  -3.3700000e+00   3.3246309e-02
  -3.3600000e+00   3.3569223e-02
  -3.3500000e+00   3.3895164e-02
  -3.3400000e+00   3.4224158e-02
  -3.3300000e+00   3.4556230e-02
  -3.3200000e+00   3.4891409e-02
  -3.3100000e+00   3.5229719e-02
  -3.3000000e+00   3.5571189e-02
  -3.2900000e+00   3.5915846e-02
  -3.2800000e+00   3.6263716e-02
  -3.2700000e+00   3.6614828e-02
  -3.2600000e+00   3.6969209e-02
  -3.2500000e+00   3.7326887e-02
  -3.2400000e+00   3.7687891e-02
  -3.2300000e+00   3.8052247e-02
  -3.2200000e+00   3.8419986e-02
  -3.2100000e+00   3.8791134e-02
  -3.2000000e+00   3.9165723e-02
  -3.1900000e+00   3.9543780e-02
  -3.1800000e+00   3.9925334e-02
  -3.1700000e+00   4.0310415e-02
  -3.1600000e+00   4.0699054e-02
  -3.1500000e+00   4.1091278e-02
  -3.1400000e+00   4.1487119e-02
  -3.1300000e+00   4.1886607e-02
  -3.1200000e+00   4.2289772e-02
  -3.1100000e+00   4.2696644e-02
  -3.1000000e+00   4.3107255e-02
  -3.0900000e+00   4.3521635e-02
  -3.0800000e+00   4.3939815e-02
  -3.0700000e+00   4.4361828e-02
  -3.0600000e+00   4.4787703e-02
  -3.0500000e+00   4.5217473e-02
  -3.0400000e+00   4.5651171e-02
  -3.0300000e+00   4.6088827e-02
  -3.0200000e+00   4.6530475e-02
  -3.0100000e+00   4.6976146e-02
  -3.0000000e+00   4.7425873e-02
  -2.9900000e+00   4.7879690e-02
  -2.9800000e+00   4.8337629e-02
  -2.9700000e+00   4.8799723e-02
  -2.9600000e+00   4.9266006e-02
  -2.9500000e+00   4.9736512e-02
  -2.9400000e+00   5.0211273e-02
  -2.9300000e+00   5.0690325e-02
  -2.9200000e+00   5.1173701e-02
  -2.9100000e+00   5.1661435e-02
  -2.9000000e+00   5.2153563e-02
  -2.8900000e+00   5.2650118e-02
  -2.8800000e+00   5.3151136e-02
  -2.8700000e+00   5.3656652e-02
  -2.8600000e+00   5.4166700e-02
  -2.8500000e+00   5.4681317e-02
  -2.8400000e+00   5.5200538e-02
  -2.8300000e+00   5.5724398e-02
  -2.8200000e+00   5.6252934e-02
  -2.8100000e+00   5.6786181e-02
  -2.8000000e+00   5.7324176e-02
  -2.7900000e+00   5.7866955e-02
  -2.7800000e+00   5.8414556e-02
  -2.7700000e+00   5.8967013e-02
  -2.7600000e+00   5.9524366e-02
  -2.7500000e+00   6.0086650e-02
  -2.7400000e+00   6.0653903e-02
  -2.7300000e+00   6.1226163e-02
  -2.7200000e+00   6.1803466e-02
  -2.7100000e+00   6.2385851e-02
  -2.7000000e+00   6.2973356e-02
  -2.6900000e+00   6.3566018e-02
  -2.6800000e+00   6.4163876e-02
  -2.6700000e+00   6.4766969e-02
  -2.6600000e+00   6.5375333e-02
  -2.6500000e+00   6.5989009e-02
  -2.6400000e+00   6.6608036e-02
  -2.6300000e+00   6.7232451e-02
  -2.6200000e+00   6.7862294e-02
  -2.6100000e+00   6.8497604e-02
  -2.6000000e+00   6.9138420e-02
  -2.5900000e+00   6.9784783e-02
  -2.5800000e+00   7.0436731e-02
  -2.5700000e+00   7.1094304e-02
  -2.5600000e+00   7.1757542e-02
  -2.5500000e+00   7.2426485e-02
  -2.5400000e+00   7.3101173e-02
  -2.5300000e+00   7.3781647e-02
  -2.5200000e+00   7.4467945e-02
  -2.5100000e+00   7.5160109e-02
  -2.5000000e+00   7.5858180e-02
  -2.4900000e+00   7.6562197e-02
  -2.4800000e+00   7.7272202e-02
  -2.4700000e+00   7.7988235e-02
  -2.4600000e+00   7.8710337e-02
  -2.4500000e+00   7.9438549e-02
  -2.4400000e+00   8.0172912e-02
  -2.4300000e+00   8.0913467e-02
  -2.4200000e+00   8.1660255e-02
  -2.4100000e+00   8.2413318e-02
  -2.4000000e+00   8.3172696e-02
  -2.3900000e+00   8.3938432e-02
  -2.3800000e+00   8.4710566e-02
  -2.3700000e+00   8.5489139e-02
  -2.3600000e+00   8.6274194e-02
  -2.3500000e+00   8.7065772e-02
  -2.3400000e+00   8.7863915e-02
  -2.3300000e+00   8.8668663e-02
  -2.3200000e+00   8.9480059e-02
  -2.3100000e+00   9.0298145e-02
  -2.3000000e+00   9.1122961e-02
  -2.2900000e+00   9.1954550e-02
  -2.2800000e+00   9.2792953e-02
  -2.2700000e+00   9.3638212e-02
  -2.2600000e+00   9.4490369e-02
  -2.2500000e+00   9.5349465e-02
  -2.2400000e+00   9.6215542e-02
  -2.2300000e+00   9.7088641e-02
  -2.2200000e+00   9.7968804e-02
  -2.2100000e+00   9.8856073e-02
  -2.2000000e+00   9.9750489e-02
  -2.1900000e+00   1.0065209e-01
  -2.1800000e+00   1.0156093e-01
  -2.1700000e+00   1.0247703e-01
  -2.1600000e+00   1.0340045e-01
  -2.1500000e+00   1.0433122e-01
  -2.1400000e+00   1.0526939e-01
  -2.1300000e+00   1.0621499e-01
  -2.1200000e+00   1.0716807e-01
  -2.1100000e+00   1.0812867e-01
  -2.1000000e+00   1.0909682e-01
  -2.0900000e+00   1.1007257e-01
  -2.0800000e+00   1.1105597e-01
  -2.0700000e+00   1.1204704e-01
  -2.0600000e+00   1.1304583e-01
  -2.0500000e+00   1.1405238e-01
  -2.0400000e+00   1.1506673e-01
  -2.0300000e+00   1.1608892e-01
  -2.0200000e+00   1.1711899e-01
  -2.0100000e+00   1.1815698e-01
  -2.0000000e+00   1.1920292e-01
  -1.9900000e+00   1.2025686e-01
  -1.9800000e+00   1.2131884e-01
  -1.9700000e+00   1.2238889e-01
  -1.9600000e+00   1.2346705e-01
  -1.9500000e+00   1.2455336e-01
  -1.9400000e+00   1.2564786e-01
  -1.9300000e+00   1.2675058e-01
  -1.9200000e+00   1.2786157e-01
  -1.9100000e+00   1.2898085e-01
  -1.9000000e+00   1.3010847e-01
  -1.8900000e+00   1.3124447e-01
  -1.8800000e+00   1.3238887e-01
  -1.8700000e+00   1.3354172e-01
  -1.8600000e+00   1.3470305e-01
  -1.8500000e+00   1.3587290e-01
  -1.8400000e+00   1.3705129e-01
  -1.8300000e+00   1.3823827e-01
  -1.8200000e+00   1.3943387e-01
  -1.8100000e+00   1.4063813e-01
  -1.8000000e+00   1.4185106e-01
  -1.7900000e+00   1.4307272e-01
  -1.7800000e+00   1.4430313e-01
  -1.7700000e+00   1.4554233e-01
  -1.7600000e+00   1.4679034e-01
  -1.7500000e+00   1.4804720e-01
  -1.7400000e+00   1.4931293e-01
  -1.7300000e+00   1.5058758e-01
  -1.7200000e+00   1.5187116e-01
  -1.7100000e+00   1.5316372e-01
  -1.7000000e+00   1.5446527e-01
  -1.6900000e+00   1.5577584e-01
  -1.6800000e+00   1.5709547e-01
  -1.6700000e+00   1.5842418e-01
  -1.6600000e+00   1.5976200e-01
  -1.6500000e+00   1.6110895e-01
  -1.6400000e+00   1.6246506e-01
  -1.6300000e+00   1.6383036e-01
  -1.6200000e+00   1.6520487e-01
  -1.6100000e+00   1.6658861e-01
  -1.6000000e+00   1.6798161e-01
  -1.5900000e+00   1.6938390e-01
  -1.5800000e+00   1.7079548e-01
  -1.5700000e+00   1.7221639e-01
  -1.5600000e+00   1.7364665e-01
  -1.5500000e+00   1.7508627e-01
  -1.5400000e+00   1.7653527e-01
  -1.5300000e+00   1.7799369e-01
  -1.5200000e+00   1.7946152e-01
  -1.5100000e+00   1.8093879e-01
  -1.5000000e+00   1.8242552e-01
  -1.4900000e+00   1.8392173e-01
  -1.4800000e+00   1.8542742e-01
  -1.4700000e+00   1.8694261e-01
  -1.4600000e+00   1.8846733e-01
  -1.4500000e+00   1.9000157e-01
  -1.4400000e+00   1.9154535e-01
  -1.4300000e+00   1.9309868e-01
  -1.4200000e+00   1.9466158e-01
  -1.4100000e+00   1.9623406e-01
  -1.4000000e+00   1.9781611e-01
  -1.3900000e+00   1.9940776e-01
  -1.3800000e+00   2.0100900e-01
  -1.3700000e+00   2.0261985e-01
  -1.3600000e+00   2.0424030e-01
  -1.3500000e+00   2.0587037e-01
  -1.3400000e+00   2.0751006e-01
  -1.3300000e+00   2.0915937e-01
  -1.3200000e+00   2.1081829e-01
  -1.3100000e+00   2.1248684e-01
  -1.3000000e+00   2.1416502e-01
  -1.2900000e+00   2.1585281e-01
  -1.2800000e+00   2.1755022e-01
  -1.2700000e+00   2.1925725e-01
  -1.2600000e+00   2.2097389e-01
  -1.2500000e+00   2.2270014e-01
  -1.2400000e+00   2.2443599e-01
  -1.2300000e+00   2.2618143e-01
  -1.2200000e+00   2.2793645e-01
  -1.2100000e+00   2.2970105e-01
  -1.2000000e+00   2.3147522e-01
  -1.1900000e+00   2.3325894e-01
  -1.1800000e+00   2.3505220e-01
  -1.1700000e+00   2.3685498e-01
  -1.1600000e+00   2.3866729e-01
  -1.1500000e+00   2.4048908e-01
  -1.1400000e+00   2.4232036e-01
  -1.1300000e+00   2.4416110e-01
  -1.1200000e+00   2.4601128e-01
  -1.1100000e+00   2.4787089e-01
  -1.1000000e+00   2.4973989e-01
  -1.0900000e+00   2.5161828e-01
  -1.0800000e+00   2.5350602e-01
  -1.0700000e+00   2.5540308e-01
  -1.0600000e+00   2.5730945e-01
  -1.0500000e+00   2.5922510e-01
  -1.0400000e+00   2.6114999e-01
  -1.0300000e+00   2.6308410e-01
  -1.0200000e+00   2.6502740e-01
  -1.0100000e+00   2.6697985e-01
  -1.0000000e+00   2.6894142e-01
  -9.9000000e-01   2.7091208e-01
  -9.8000000e-01   2.7289178e-01
  -9.7000000e-01   2.7488050e-01
  -9.6000000e-01   2.7687819e-01
  -9.5000000e-01   2.7888482e-01
  -9.4000000e-01   2.8090034e-01
  -9.3000000e-01   2.8292471e-01
  -9.2000000e-01   2.8495789e-01
  -9.1000000e-01   2.8699984e-01
  -9.0000000e-01   2.8905050e-01
  -8.9000000e-01   2.9110983e-01
  -8.8000000e-01   2.9317778e-01
  -8.7000000e-01   2.9525430e-01
  -8.6000000e-01   2.9733935e-01
  -8.5000000e-01   2.9943286e-01
  -8.4000000e-01   3.0153478e-01
  -8.3000000e-01   3.0364507e-01
  -8.2000000e-01   3.0576366e-01
  -8.1000000e-01   3.0789050e-01
  -8.0000000e-01   3.1002552e-01
  -7.9000000e-01   3.1216867e-01
  -7.8000000e-01   3.1431989e-01
  -7.7000000e-01   3.1647911e-01
  -7.6000000e-01   3.1864627e-01
  -7.5000000e-01   3.2082130e-01
  -7.4000000e-01   3.2300414e-01
  -7.3000000e-01   3.2519473e-01
  -7.2000000e-01   3.2739298e-01
  -7.1000000e-01   3.2959884e-01
  -7.0000000e-01   3.3181223e-01
  -6.9000000e-01   3.3403307e-01
  -6.8000000e-01   3.3626130e-01
  -6.7000000e-01   3.3849684e-01
  -6.6000000e-01   3.4073961e-01
  -6.5000000e-01   3.4298954e-01
  -6.4000000e-01   3.4524654e-01
  -6.3000000e-01   3.4751054e-01
  -6.2000000e-01   3.4978145e-01
  -6.1000000e-01   3.5205920e-01
  -6.0000000e-01   3.5434369e-01
  -5.9000000e-01   3.5663485e-01
  -5.8000000e-01   3.5893259e-01
  -5.7000000e-01   3.6123682e-01
  -5.6000000e-01   3.6354746e-01
  -5.5000000e-01   3.6586441e-01
  -5.4000000e-01   3.6818758e-01
  -5.3000000e-01   3.7051689e-01
  -5.2000000e-01   3.7285223e-01
  -5.1000000e-01   3.7519353e-01
  -5.0000000e-01   3.7754067e-01
  -4.9000000e-01   3.7989357e-01
  -4.8000000e-01   3.8225213e-01
  -4.7000000e-01   3.8461624e-01
  -4.6000000e-01   3.8698582e-01
  -4.5000000e-01   3.8936077e-01
  -4.4000000e-01   3.9174097e-01
  -4.3000000e-01   3.9412633e-01
  -4.2000000e-01   3.9651675e-01
  -4.1000000e-01   3.9891212e-01
  -4.0000000e-01   4.0131234e-01
  -3.9000000e-01   4.0371730e-01
  -3.8000000e-01   4.0612690e-01
  -3.7000000e-01   4.0854102e-01
  -3.6000000e-01   4.1095957e-01
  -3.5000000e-01   4.1338242e-01
  -3.4000000e-01   4.1580948e-01
  -3.3000000e-01   4.1824062e-01
  -3.2000000e-01   4.2067575e-01
  -3.1000000e-01   4.2311474e-01
  -3.0000000e-01   4.2555748e-01
  -2.9000000e-01   4.2800387e-01
  -2.8000000e-01   4.3045378e-01
  -2.7000000e-01   4.3290710e-01
  -2.6000000e-01   4.3536371e-01
  -2.5000000e-01   4.3782350e-01
  -2.4000000e-01   4.4028635e-01
  -2.3000000e-01   4.4275215e-01
  -2.2000000e-01   4.4522076e-01
  -2.1000000e-01   4.4769209e-01
  -2.0000000e-01   4.5016600e-01
  -1.9000000e-01   4.5264238e-01
  -1.8000000e-01   4.5512111e-01
  -1.7000000e-01   4.5760206e-01
  -1.6000000e-01   4.6008512e-01
  -1.5000000e-01   4.6257015e-01
  -1.4000000e-01   4.6505705e-01
  -1.3000000e-01   4.6754569e-01
  -1.2000000e-01   4.7003595e-01
  -1.1000000e-01   4.7252770e-01
  -1.0000000e-01   4.7502081e-01
  -9.0000000e-02   4.7751518e-01
  -8.0000000e-02   4.8001066e-01
  -7.0000000e-02   4.8250714e-01
  -6.0000000e-02   4.8500450e-01
  -5.0000000e-02   4.8750260e-01
  -4.0000000e-02   4.9000133e-01
  -3.0000000e-02   4.9250056e-01
  -2.0000000e-02   4.9500017e-01
  -1.0000000e-02   4.9750002e-01
   0.0000000e+00   5.0000000e-01
   1.0000000e-02   5.0249998e-01
   2.0000000e-02   5.0499983e-01
   3.0000000e-02   5.0749944e-01
   4.0000000e-02   5.0999867e-01
   5.0000000e-02   5.1249740e-01
   6.0000000e-02   5.1499550e-01
   7.0000000e-02   5.1749286e-01
   8.0000000e-02   5.1998934e-01
   9.0000000e-02   5.2248482e-01
   1.0000000e-01   5.2497919e-01
   1.1000000e-01   5.2747230e-01
   1.2000000e-01   5.2996405e-01
   1.3000000e-01   5.3245431e-01
   1.4000000e-01   5.3494295e-01
   1.5000000e-01   5.3742985e-01
   1.6000000e-01   5.3991488e-01
   1.7000000e-01   5.4239794e-01
   1.8000000e-01   5.4487889e-01
   1.9000000e-01   5.4735762e-01
   2.0000000e-01   5.4983400e-01
   2.1000000e-01   5.5230791e-01
   2.2000000e-01   5.5477924e-01
   2.3000000e-01   5.5724785e-01
   2.4000000e-01   5.5971365e-01
   2.5000000e-01   5.6217650e-01
   2.6000000e-01   5.6463629e-01
   2.7000000e-01   5.6709290e-01
   2.8000000e-01   5.6954622e-01
   2.9000000e-01   5.7199613e-01
   3.0000000e-01   5.7444252e-01
   3.1000000e-01   5.7688526e-01
   3.2000000e-01   5.7932425e-01
   3.3000000e-01   5.8175938e-01
   3.4000000e-01   5.8419052e-01
   3.5000000e-01   5.8661758e-01
   3.6000000e-01   5.8904043e-01
   3.7000000e-01   5.9145898e-01
   3.8000000e-01   5.9387310e-01
   3.9000000e-01   5.9628270e-01
   4.0000000e-01   5.9868766e-01
   4.1000000e-01   6.0108788e-01
   4.2000000e-01   6.0348325e-01
   4.3000000e-01   6.0587367e-01
   4.4000000e-01   6.0825903e-01
   4.5000000e-01   6.1063923e-01
   4.6000000e-01   6.1301418e-01
   4.7000000e-01   6.1538376e-01
   4.8000000e-01   6.1774787e-01
   4.9000000e-01   6.2010643e-01
   5.0000000e-01   6.2245933e-01
   5.1000000e-01   6.2480647e-01
   5.2000000e-01   6.2714777e-01
   5.3000000e-01   6.2948311e-01
   5.4000000e-01   6.3181242e-01
   5.5000000e-01   6.3413559e-01
   5.6000000e-01   6.3645254e-01
   5.7000000e-01   6.3876318e-01
   5.8000000e-01   6.4106741e-01
   5.9000000e-01   6.4336515e-01
   6.0000000e-01   6.4565631e-01
   6.1000000e-01   6.4794080e-01
   6.2000000e-01   6.5021855e-01
   6.3000000e-01   6.5248946e-01
   6.4000000e-01   6.5475346e-01
   6.5000000e-01   6.5701046e-01
   6.6000000e-01   6.5926039e-01
   6.7000000e-01   6.6150316e-01
   6.8000000e-01   6.6373870e-01
   6.9000000e-01   6.6596693e-01
   7.0000000e-01   6.6818777e-01
   7.1000000e-01   6.7040116e-01
   7.2000000e-01   6.7260702e-01
   7.3000000e-01   6.7480527e-01
   7.4000000e-01   6.7699586e-01
   7.5000000e-01   6.7917870e-01
   7.6000000e-01   6.8135373e-01
   7.7000000e-01   6.8352089e-01
   7.8000000e-01   6.8568011e-01
   7.9000000e-01   6.8783133e-01
   8.0000000e-01   6.8997448e-01
   8.1000000e-01   6.9210950e-01
   8.2000000e-01   6.9423634e-01
   8.3000000e-01   6.9635493e-01
   8.4000000e-01   6.9846522e-01
   8.5000000e-01   7.0056714e-01
   8.6000000e-01   7.0266065e-01
   8.7000000e-01   7.0474570e-01
   8.8000000e-01   7.0682222e-01
   8.9000000e-01   7.0889017e-01
   9.0000000e-01   7.1094950e-01
   9.1000000e-01   7.1300016e-01
   9.2000000e-01   7.1504211e-01
   9.3000000e-01   7.1707529e-01
   9.4000000e-01   7.1909966e-01
   9.5000000e-01   7.2111518e-01
   9.6000000e-01   7.2312181e-01
   9.7000000e-01   7.2511950e-01
   9.8000000e-01   7.2710822e-01
   9.9000000e-01   7.2908792e-01
   1.0000000e+00   7.3105858e-01
   1.0100000e+00   7.3302015e-01
   1.0200000e+00   7.3497260e-01
   1.0300000e+00   7.3691590e-01
   1.0400000e+00   7.3885001e-01
   1.0500000e+00   7.4077490e-01
   1.0600000e+00   7.4269055e-01
   1.0700000e+00   7.4459692e-01
   1.0800000e+00   7.4649398e-01
   1.0900000e+00   7.4838172e-01
   1.1000000e+00   7.5026011e-01
   1.1100000e+00   7.5212911e-01
   1.1200000e+00   7.5398872e-01
   1.1300000e+00   7.5583890e-01
   1.1400000e+00   7.5767964e-01
   1.1500000e+00   7.5951092e-01
   1.1600000e+00   7.6133271e-01
   1.1700000e+00   7.6314502e-01
   1.1800000e+00   7.6494780e-01
   1.1900000e+00   7.6674106e-01
   1.2000000e+00   7.6852478e-01
   1.2100000e+00   7.7029895e-01
   1.2200000e+00   7.7206355e-01
   1.2300000e+00   7.7381857e-01
   1.2400000e+00   7.7556401e-01
   1.2500000e+00   7.7729986e-01
   1.2600000e+00   7.7902611e-01
   1.2700000e+00   7.8074275e-01
   1.2800000e+00   7.8244978e-01
   1.2900000e+00   7.8414719e-01
   1.3000000e+00   7.8583498e-01
   1.3100000e+00   7.8751316e-01
   1.3200000e+00   7.8918171e-01
   1.3300000e+00   7.9084063e-01
   1.3400000e+00   7.9248994e-01
   1.3500000e+00   7.9412963e-01
   1.3600000e+00   7.9575970e-01
   1.3700000e+00   7.9738015e-01
   1.3800000e+00   7.9899100e-01
   1.3900000e+00   8.0059224e-01
   1.4000000e+00   8.0218389e-01
   1.4100000e+00   8.0376594e-01
   1.4200000e+00   8.0533842e-01
   1.4300000e+00   8.0690132e-01
   1.4400000e+00   8.0845465e-01
   1.4500000e+00   8.0999843e-01
   1.4600000e+00   8.1153267e-01
   1.4700000e+00   8.1305739e-01
   1.4800000e+00   8.1457258e-01
   1.4900000e+00   8.1607827e-01
   1.5000000e+00   8.1757448e-01
   1.5100000e+00   8.1906121e-01
   1.5200000e+00   8.2053848e-01
   1.5300000e+00   8.2200631e-01
   1.5400000e+00   8.2346473e-01
   1.5500000e+00   8.2491373e-01
   1.5600000e+00   8.2635335e-01
   1.5700000e+00   8.2778361e-01
   1.5800000e+00   8.2920452e-01
   1.5900000e+00   8.3061610e-01
   1.6000000e+00   8.3201839e-01
   1.6100000e+00   8.3341139e-01
   1.6200000e+00   8.3479513e-01
   1.6300000e+00   8.3616964e-01
   1.6400000e+00   8.3753494e-01
   1.6500000e+00   8.3889105e-01
   1.6600000e+00   8.4023800e-01
   1.6700000e+00   8.4157582e-01
   1.6800000e+00   8.4290453e-01
   1.6900000e+00   8.4422416e-01
   1.7000000e+00   8.4553473e-01
   1.7100000e+00   8.4683628e-01
   1.7200000e+00   8.4812884e-01
   1.7300000e+00   8.4941242e-01
   1.7400000e+00   8.5068707e-01
   1.7500000e+00   8.5195280e-01
   1.7600000e+00   8.5320966e-01
   1.7700000e+00   8.5445767e-01
   1.7800000e+00   8.5569687e-01
   1.7900000e+00   8.5692728e-01
   1.8000000e+00   8.5814894e-01
   1.8100000e+00   8.5936187e-01
   1.8200000e+00   8.6056613e-01
   1.8300000e+00   8.6176173e-01
   1.8400000e+00   8.6294871e-01
   1.8500000e+00   8.6412710e-01
   1.8600000e+00   8.6529695e-01
   1.8700000e+00   8.6645828e-01
   1.8800000e+00   8.6761113e-01
   1.8900000e+00   8.6875553e-01
   1.9000000e+00   8.6989153e-01
   1.9100000e+00   8.7101915e-01
   1.9200000e+00   8.7213843e-01
   1.9300000e+00   8.7324942e-01
   1.9400000e+00   8.7435214e-01
   1.9500000e+00   8.7544664e-01
   1.9600000e+00   8.7653295e-01
   1.9700000e+00   8.7761111e-01
   1.9800000e+00   8.7868116e-01
   1.9900000e+00   8.7974314e-01
   2.0000000e+00   8.8079708e-01
   2.0100000e+00   8.8184302e-01
   2.0200000e+00   8.8288101e-01
   2.0300000e+00   8.8391108e-01
   2.0400000e+00   8.8493327e-01
   2.0500000e+00   8.8594762e-01
   2.0600000e+00   8.8695417e-01
   2.0700000e+00   8.8795296e-01
   2.0800000e+00   8.8894403e-01
   2.0900000e+00   8.8992743e-01
   2.1000000e+00   8.9090318e-01
   2.1100000e+00   8.9187133e-01
   2.1200000e+00   8.9283193e-01
   2.1300000e+00   8.9378501e-01
   2.1400000e+00   8.9473061e-01
   2.1500000e+00   8.9566878e-01
   2.1600000e+00   8.9659955e-01
   2.1700000e+00   8.9752297e-01
   2.1800000e+00   8.9843907e-01
   2.1900000e+00   8.9934791e-01
   2.2000000e+00   9.0024951e-01
   2.2100000e+00   9.0114393e-01
   2.2200000e+00   9.0203120e-01
   2.2300000e+00   9.0291136e-01
   2.2400000e+00   9.0378446e-01
   2.2500000e+00   9.0465054e-01
   2.2600000e+00   9.0550963e-01
   2.2700000e+00   9.0636179e-01
   2.2800000e+00   9.0720705e-01
   2.2900000e+00   9.0804545e-01
   2.3000000e+00   9.0887704e-01
   2.3100000e+00   9.0970186e-01
   2.3200000e+00   9.1051994e-01
   2.3300000e+00   9.1133134e-01
   2.3400000e+00   9.1213609e-01
   2.3500000e+00   9.1293423e-01
   2.3600000e+00   9.1372581e-01
   2.3700000e+00   9.1451086e-01
   2.3800000e+00   9.1528943e-01
   2.3900000e+00   9.1606157e-01
   2.4000000e+00   9.1682730e-01
   2.4100000e+00   9.1758668e-01
   2.4200000e+00   9.1833974e-01
   2.4300000e+00   9.1908653e-01
   2.4400000e+00   9.1982709e-01
   2.4500000e+00   9.2056145e-01
   2.4600000e+00   9.2128966e-01
   2.4700000e+00   9.2201176e-01
   2.4800000e+00   9.2272780e-01
   2.4900000e+00   9.2343780e-01
   2.5000000e+00   9.2414182e-01
   2.5100000e+00   9.2483989e-01
   2.5200000e+00   9.2553205e-01
   2.5300000e+00   9.2621835e-01
   2.5400000e+00   9.2689883e-01
   2.5500000e+00   9.2757351e-01
   2.5600000e+00   9.2824246e-01
   2.5700000e+00   9.2890570e-01
   2.5800000e+00   9.2956327e-01
   2.5900000e+00   9.3021522e-01
   2.6000000e+00   9.3086158e-01
   2.6100000e+00   9.3150240e-01
   2.6200000e+00   9.3213771e-01
   2.6300000e+00   9.3276755e-01
   2.6400000e+00   9.3339196e-01
   2.6500000e+00   9.3401099e-01
   2.6600000e+00   9.3462467e-01
   2.6700000e+00   9.3523303e-01
   2.6800000e+00   9.3583612e-01
   2.6900000e+00   9.3643398e-01
   2.7000000e+00   9.3702664e-01
   2.7100000e+00   9.3761415e-01
   2.7200000e+00   9.3819653e-01
   2.7300000e+00   9.3877384e-01
   2.7400000e+00   9.3934610e-01
   2.7500000e+00   9.3991335e-01
   2.7600000e+00   9.4047563e-01
   2.7700000e+00   9.4103299e-01
   2.7800000e+00   9.4158544e-01
   2.7900000e+00   9.4213304e-01
   2.8000000e+00   9.4267582e-01
   2.8100000e+00   9.4321382e-01
   2.8200000e+00   9.4374707e-01
   2.8300000e+00   9.4427560e-01
   2.8400000e+00   9.4479946e-01
   2.8500000e+00   9.4531868e-01
   2.8600000e+00   9.4583330e-01
   2.8700000e+00   9.4634335e-01
   2.8800000e+00   9.4684886e-01
   2.8900000e+00   9.4734988e-01
   2.9000000e+00   9.4784644e-01
   2.9100000e+00   9.4833856e-01
   2.9200000e+00   9.4882630e-01
   2.9300000e+00   9.4930968e-01
   2.9400000e+00   9.4978873e-01
   2.9500000e+00   9.5026349e-01
   2.9600000e+00   9.5073399e-01
   2.9700000e+00   9.5120028e-01
   2.9800000e+00   9.5166237e-01
   2.9900000e+00   9.5212031e-01
   3.0000000e+00   9.5257413e-01
   3.0100000e+00   9.5302385e-01
   3.0200000e+00   9.5346953e-01
   3.0300000e+00   9.5391117e-01
   3.0400000e+00   9.5434883e-01
   3.0500000e+00   9.5478253e-01
   3.0600000e+00   9.5521230e-01
   3.0700000e+00   9.5563817e-01
   3.0800000e+00   9.5606018e-01
   3.0900000e+00   9.5647837e-01
   3.1000000e+00   9.5689275e-01
   3.1100000e+00   9.5730336e-01
   3.1200000e+00   9.5771023e-01
   3.1300000e+00   9.5811339e-01
   3.1400000e+00   9.5851288e-01
   3.1500000e+00   9.5890872e-01
   3.1600000e+00   9.5930095e-01
   3.1700000e+00   9.5968958e-01
   3.1800000e+00   9.6007467e-01
   3.1900000e+00   9.6045622e-01
   3.2000000e+00   9.6083428e-01
   3.2100000e+00   9.6120887e-01
   3.2200000e+00   9.6158001e-01
   3.2300000e+00   9.6194775e-01
   3.2400000e+00   9.6231211e-01
   3.2500000e+00   9.6267311e-01
   3.2600000e+00   9.6303079e-01
   3.2700000e+00   9.6338517e-01
   3.2800000e+00   9.6373628e-01
   3.2900000e+00   9.6408415e-01
   3.3000000e+00   9.6442881e-01
   3.3100000e+00   9.6477028e-01
   3.3200000e+00   9.6510859e-01
   3.3300000e+00   9.6544377e-01
   3.3400000e+00   9.6577584e-01
   3.3500000e+00   9.6610484e-01
   3.3600000e+00   9.6643078e-01
   3.3700000e+00   9.6675369e-01
   3.3800000e+00   9.6707361e-01
   3.3900000e+00   9.6739054e-01
   3.4000000e+00   9.6770454e-01
   3.4100000e+00   9.6801560e-01
   3.4200000e+00   9.6832377e-01
   3.4300000e+00   9.6862907e-01
   3.4400000e+00   9.6893152e-01
   3.4500000e+00   9.6923114e-01
   3.4600000e+00   9.6952797e-01
   3.4700000e+00   9.6982202e-01
   3.4800000e+00   9.7011332e-01
   3.4900000e+00   9.7040190e-01
   3.5000000e+00   9.7068777e-01
   3.5100000e+00   9.7097096e-01
   3.5200000e+00   9.7125150e-01
   3.5300000e+00   9.7152941e-01
   3.5400000e+00   9.7180471e-01
   3.5500000e+00   9.7207743e-01
   3.5600000e+00   9.7234758e-01
   3.5700000e+00   9.7261519e-01
   3.5800000e+00   9.7288028e-01
   3.5900000e+00   9.7314288e-01
   3.6000000e+00   9.7340301e-01
   3.6100000e+00   9.7366068e-01
   3.6200000e+00   9.7391592e-01
   3.6300000e+00   9.7416876e-01
   3.6400000e+00   9.7441921e-01
   3.6500000e+00   9.7466730e-01
   3.6600000e+00   9.7491304e-01
   3.6700000e+00   9.7515646e-01
   3.6800000e+00   9.7539757e-01
   3.6900000e+00   9.7563641e-01
   3.7000000e+00   9.7587298e-01
   3.7100000e+00   9.7610731e-01
   3.7200000e+00   9.7633942e-01
   3.7300000e+00   9.7656933e-01
   3.7400000e+00   9.7679706e-01
   3.7500000e+00   9.7702263e-01
   3.7600000e+00   9.7724606e-01
   3.7700000e+00   9.7746736e-01
   3.7800000e+00   9.7768656e-01
   3.7900000e+00   9.7790368e-01
   3.8000000e+00   9.7811873e-01
   3.8100000e+00   9.7833173e-01
   3.8200000e+00   9.7854271e-01
   3.8300000e+00   9.7875168e-01
   3.8400000e+00   9.7895865e-01
   3.8500000e+00   9.7916366e-01
   3.8600000e+00   9.7936670e-01
   3.8700000e+00   9.7956781e-01
   3.8800000e+00   9.7976700e-01
   3.8900000e+00   9.7996429e-01
   3.9000000e+00   9.8015969e-01
   3.9100000e+00   9.8035323e-01
   3.9200000e+00   9.8054492e-01
   3.9300000e+00   9.8073477e-01
   3.9400000e+00   9.8092280e-01
   3.9500000e+00   9.8110904e-01
   3.9600000e+00   9.8129349e-01
   3.9700000e+00   9.8147618e-01
   3.9800000e+00   9.8165711e-01
   3.9900000e+00   9.8183631e-01
   4.0000000e+00   9.8201379e-01
   4.0100000e+00   9.8218957e-01
   4.0200000e+00   9.8236366e-01
   4.0300000e+00   9.8253608e-01
   4.0400000e+00   9.8270684e-01
   4.0500000e+00   9.8287597e-01
   4.0600000e+00   9.8304346e-01
   4.0700000e+00   9.8320935e-01
   4.0800000e+00   9.8337364e-01
   4.0900000e+00   9.8353636e-01
   4.1000000e+00   9.8369750e-01
   4.1100000e+00   9.8385709e-01
   4.1200000e+00   9.8401515e-01
   4.1300000e+00   9.8417169e-01
   4.1400000e+00   9.8432671e-01
   4.1500000e+00   9.8448024e-01
   4.1600000e+00   9.8463229e-01
   4.1700000e+00   9.8478288e-01
   4.1800000e+00   9.8493201e-01
   4.1900000e+00   9.8507970e-01
   4.2000000e+00   9.8522597e-01
   4.2100000e+00   9.8537082e-01
   4.2200000e+00   9.8551428e-01
   4.2300000e+00   9.8565634e-01
   4.2400000e+00   9.8579704e-01
   4.2500000e+00   9.8593637e-01
   4.2600000e+00   9.8607436e-01
   4.2700000e+00   9.8621101e-01
   4.2800000e+00   9.8634634e-01
   4.2900000e+00   9.8648036e-01
   4.3000000e+00   9.8661308e-01
   4.3100000e+00   9.8674452e-01
   4.3200000e+00   9.8687468e-01
   4.3300000e+00   9.8700358e-01
   4.3400000e+00   9.8713124e-01
   4.3500000e+00   9.8725765e-01
   4.3600000e+00   9.8738284e-01
   4.3700000e+00   9.8750681e-01
   4.3800000e+00   9.8762959e-01
   4.3900000e+00   9.8775117e-01
   4.4000000e+00   9.8787157e-01
   4.4100000e+00   9.8799080e-01
   4.4200000e+00   9.8810887e-01
   4.4300000e+00   9.8822579e-01
   4.4400000e+00   9.8834158e-01
   4.4500000e+00   9.8845625e-01
   4.4600000e+00   9.8856980e-01
   4.4700000e+00   9.8868224e-01
   4.4800000e+00   9.8879359e-01
   4.4900000e+00   9.8890386e-01
   4.5000000e+00   9.8901306e-01
   4.5100000e+00   9.8912119e-01
   4.5200000e+00   9.8922827e-01
   4.5300000e+00   9.8933431e-01
   4.5400000e+00   9.8943931e-01
   4.5500000e+00   9.8954329e-01
   4.5600000e+00   9.8964626e-01
   4.5700000e+00   9.8974823e-01
   4.5800000e+00   9.8984920e-01
   4.5900000e+00   9.8994919e-01
   4.6000000e+00   9.9004820e-01
   4.6100000e+00   9.9014624e-01
   4.6200000e+00   9.9024333e-01
   4.6300000e+00   9.9033948e-01
   4.6400000e+00   9.9043468e-01
   4.6500000e+00   9.9052896e-01
   4.6600000e+00   9.9062231e-01
   4.6700000e+00   9.9071475e-01
   4.6800000e+00   9.9080629e-01
   4.6900000e+00   9.9089694e-01
   4.7000000e+00   9.9098670e-01
   4.7100000e+00   9.9107558e-01
   4.7200000e+00   9.9116360e-01
   4.7300000e+00   9.9125075e-01
   4.7400000e+00   9.9133706e-01
   4.7500000e+00   9.9142251e-01
   4.7600000e+00   9.9150714e-01
   4.7700000e+00   9.9159093e-01
   4.7800000e+00   9.9167391e-01
   4.7900000e+00   9.9175607e-01
   4.8000000e+00   9.9183743e-01
   4.8100000e+00   9.9191799e-01
   4.8200000e+00   9.9199777e-01
   4.8300000e+00   9.9207676e-01
   4.8400000e+00   9.9215498e-01
   4.8500000e+00   9.9223243e-01
   4.8600000e+00   9.9230912e-01
   4.8700000e+00   9.9238507e-01
   4.8800000e+00   9.9246027e-01
   4.8900000e+00   9.9253473e-01
   4.9000000e+00   9.9260846e-01
   4.9100000e+00   9.9268147e-01
   4.9200000e+00   9.9275376e-01
   4.9300000e+00   9.9282534e-01
   4.9400000e+00   9.9289623e-01
   4.9500000e+00   9.9296641e-01
   4.9600000e+00   9.9303591e-01
   4.9700000e+00   9.9310473e-01
   4.9800000e+00   9.9317287e-01
   4.9900000e+00   9.9324034e-01
   5.0000000e+00   9.9330715e-01
   5.0100000e+00   9.9337330e-01
   5.0200000e+00   9.9343881e-01
   5.0300000e+00   9.9350367e-01
   5.0400000e+00   9.9356789e-01
   5.0500000e+00   9.9363148e-01
   5.0600000e+00   9.9369445e-01
   5.0700000e+00   9.9375680e-01
   5.0800000e+00   9.9381854e-01
   5.0900000e+00   9.9387967e-01
   5.1000000e+00   9.9394020e-01
   5.1100000e+00   9.9400013e-01
   5.1200000e+00   9.9405948e-01
   5.1300000e+00   9.9411824e-01
   5.1400000e+00   9.9417642e-01
   5.1500000e+00   9.9423403e-01
   5.1600000e+00   9.9429108e-01
   5.1700000e+00   9.9434756e-01
   5.1800000e+00   9.9440349e-01
   5.1900000e+00   9.9445887e-01
   5.2000000e+00   9.9451370e-01
   5.2100000e+00   9.9456799e-01
   5.2200000e+00   9.9462175e-01
   5.2300000e+00   9.9467498e-01
   5.2400000e+00   9.9472769e-01
   5.2500000e+00   9.9477987e-01
   5.2600000e+00   9.9483155e-01
   5.2700000e+00   9.9488271e-01
   5.2800000e+00   9.9493337e-01
   5.2900000e+00   9.9498353e-01
   5.3000000e+00   9.9503320e-01
   5.3100000e+00   9.9508238e-01
   5.3200000e+00   9.9513107e-01
   5.3300000e+00   9.9517928e-01
   5.3400000e+00   9.9522702e-01
   5.3500000e+00   9.9527429e-01
   5.3600000e+00   9.9532109e-01
   5.3700000e+00   9.9536743e-01
   5.3800000e+00   9.9541331e-01
   5.3900000e+00   9.9545874e-01
   5.4000000e+00   9.9550373e-01
   5.4100000e+00   9.9554827e-01
   5.4200000e+00   9.9559237e-01
   5.4300000e+00   9.9563603e-01
   5.4400000e+00   9.9567927e-01
   5.4500000e+00   9.9572207e-01
   5.4600000e+00   9.9576446e-01
   5.4700000e+00   9.9580643e-01
   5.4800000e+00   9.9584798e-01
   5.4900000e+00   9.9588912e-01
   5.5000000e+00   9.9592986e-01
   5.5100000e+00   9.9597020e-01
   5.5200000e+00   9.9601013e-01
   5.5300000e+00   9.9604968e-01
   5.5400000e+00   9.9608883e-01
   5.5500000e+00   9.9612760e-01
   5.5600000e+00   9.9616598e-01
   5.5700000e+00   9.9620398e-01
   5.5800000e+00   9.9624161e-01
   5.5900000e+00   9.9627887e-01
   5.6000000e+00   9.9631576e-01
   5.6100000e+00   9.9635229e-01
   5.6200000e+00   9.9638845e-01
   5.6300000e+00   9.9642426e-01
   5.6400000e+00   9.9645971e-01
   5.6500000e+00   9.9649481e-01
   5.6600000e+00   9.9652957e-01
   5.6700000e+00   9.9656398e-01
   5.6800000e+00   9.9659805e-01
   5.6900000e+00   9.9663179e-01
   5.7000000e+00   9.9666519e-01
   5.7100000e+00   9.9669827e-01
   5.7200000e+00   9.9673101e-01
   5.7300000e+00   9.9676343e-01
   5.7400000e+00   9.9679553e-01
   5.7500000e+00   9.9682732e-01
   5.7600000e+00   9.9685879e-01
   5.7700000e+00   9.9688995e-01
   5.7800000e+00   9.9692080e-01
   5.7900000e+00   9.9695134e-01
   5.8000000e+00   9.9698158e-01
   5.8100000e+00   9.9701153e-01
   5.8200000e+00   9.9704118e-01
   5.8300000e+00   9.9707053e-01
   5.8400000e+00   9.9709959e-01
   5.8500000e+00   9.9712837e-01
   5.8600000e+00   9.9715686e-01
   5.8700000e+00   9.9718507e-01
   5.8800000e+00   9.9721300e-01
   5.8900000e+00   9.9724066e-01
   5.9000000e+00   9.9726804e-01
   5.9100000e+00   9.9729515e-01
   5.9200000e+00   9.9732199e-01
   5.9300000e+00   9.9734857e-01
   5.9400000e+00   9.9737488e-01
   5.9500000e+00   9.9740093e-01
   5.9600000e+00   9.9742673e-01
   5.9700000e+00   9.9745227e-01
   5.9800000e+00   9.9747755e-01
   5.9900000e+00   9.9750259e-01
   6.0000000e+00   9.9752738e-01
   6.0100000e+00   9.9755192e-01
   6.0200000e+00   9.9757622e-01
   6.0300000e+00   9.9760028e-01
   6.0400000e+00   9.9762410e-01
   6.0500000e+00   9.9764768e-01
   6.0600000e+00   9.9767104e-01
   6.0700000e+00   9.9769416e-01
   6.0800000e+00   9.9771705e-01
   6.0900000e+00   9.9773971e-01
   6.1000000e+00   9.9776215e-01
   6.1100000e+00   9.9778437e-01
   6.1200000e+00   9.9780637e-01
   6.1300000e+00   9.9782815e-01
   6.1400000e+00   9.9784971e-01
   6.1500000e+00   9.9787106e-01
   6.1600000e+00   9.9789220e-01
   6.1700000e+00   9.9791313e-01
   6.1800000e+00   9.9793385e-01
   6.1900000e+00   9.9795437e-01
   6.2000000e+00   9.9797468e-01
   6.2100000e+00   9.9799479e-01
   6.2200000e+00   9.9801470e-01
   6.2300000e+00   9.9803442e-01
   6.2400000e+00   9.9805394e-01
   6.2500000e+00   9.9807327e-01
   6.2600000e+00   9.9809240e-01
   6.2700000e+00   9.9811135e-01
   6.2800000e+00   9.9813010e-01
   6.2900000e+00   9.9814867e-01
   6.3000000e+00   9.9816706e-01
   6.3100000e+00   9.9818527e-01
   6.3200000e+00   9.9820329e-01
   6.3300000e+00   9.9822114e-01
   6.3400000e+00   9.9823881e-01
   6.3500000e+00   9.9825630e-01
   6.3600000e+00   9.9827362e-01
   6.3700000e+00   9.9829077e-01
   6.3800000e+00   9.9830775e-01
   6.3900000e+00   9.9832456e-01
   6.4000000e+00   9.9834120e-01
   6.4100000e+00   9.9835768e-01
   6.4200000e+00   9.9837399e-01
   6.4300000e+00   9.9839014e-01
   6.4400000e+00   9.9840614e-01
   6.4500000e+00   9.9842197e-01
   6.4600000e+00   9.9843765e-01
   6.4700000e+00   9.9845317e-01
   6.4800000e+00   9.9846854e-01
   6.4900000e+00   9.9848375e-01
   6.5000000e+00   9.9849882e-01
   6.5100000e+00   9.9851373e-01
   6.5200000e+00   9.9852850e-01
   6.5300000e+00   9.9854312e-01
   6.5400000e+00   9.9855760e-01
   6.5500000e+00   9.9857193e-01
   6.5600000e+00   9.9858612e-01
   6.5700000e+00   9.9860016e-01
   6.5800000e+00   9.9861407e-01
   6.5900000e+00   9.9862785e-01
   6.6000000e+00   9.9864148e-01
   6.6100000e+00   9.9865498e-01
   6.6200000e+00   9.9866834e-01
   6.6300000e+00   9.9868158e-01
   6.6400000e+00   9.9869468e-01
   6.6500000e+00   9.9870765e-01
   6.6600000e+00   9.9872049e-01
   6.6700000e+00   9.9873321e-01
   6.6800000e+00   9.9874580e-01
   6.6900000e+00   9.9875826e-01
   6.7000000e+00   9.9877060e-01
   6.7100000e+00   9.9878282e-01
   6.7200000e+00   9.9879492e-01
   6.7300000e+00   9.9880689e-01
   6.7400000e+00   9.9881875e-01
   6.7500000e+00   9.9883049e-01
   6.7600000e+00   9.9884211e-01
   6.7700000e+00   9.9885362e-01
   6.7800000e+00   9.9886501e-01
   6.7900000e+00   9.9887630e-01
   6.8000000e+00   9.9888746e-01
   6.8100000e+00   9.9889852e-01
   6.8200000e+00   9.9890947e-01
   6.8300000e+00   9.9892031e-01
   6.8400000e+00   9.9893104e-01
   6.8500000e+00   9.9894167e-01
   6.8600000e+00   9.9895219e-01
   6.8700000e+00   9.9896260e-01
   6.8800000e+00   9.9897291e-01
   6.8900000e+00   9.9898312e-01
   6.9000000e+00   9.9899323e-01
   6.9100000e+00   9.9900324e-01
   6.9200000e+00   9.9901314e-01
   6.9300000e+00   9.9902295e-01
   6.9400000e+00   9.9903267e-01
   6.9500000e+00   9.9904228e-01
   6.9600000e+00   9.9905180e-01
   6.9700000e+00   9.9906123e-01
   6.9800000e+00   9.9907056e-01
   6.9900000e+00   9.9907980e-01
   7.0000000e+00   9.9908895e-01
   7.0100000e+00   9.9909801e-01
   7.0200000e+00   9.9910697e-01
   7.0300000e+00   9.9911585e-01
   7.0400000e+00   9.9912464e-01
   7.0500000e+00   9.9913334e-01
   7.0600000e+00   9.9914196e-01
   7.0700000e+00   9.9915049e-01
   7.0800000e+00   9.9915893e-01
   7.0900000e+00   9.9916730e-01
   7.1000000e+00   9.9917558e-01
   7.1100000e+00   9.9918377e-01
   7.1200000e+00   9.9919189e-01
   7.1300000e+00   9.9919992e-01
   7.1400000e+00   9.9920788e-01
   7.1500000e+00   9.9921575e-01
   7.1600000e+00   9.9922355e-01
   7.1700000e+00   9.9923127e-01
   7.1800000e+00   9.9923891e-01
   7.1900000e+00   9.9924648e-01
   7.2000000e+00   9.9925397e-01
   7.2100000e+00   9.9926139e-01
   7.2200000e+00   9.9926873e-01
   7.2300000e+00   9.9927600e-01
   7.2400000e+00   9.9928320e-01
   7.2500000e+00   9.9929033e-01
   7.2600000e+00   9.9929739e-01
   7.2700000e+00   9.9930437e-01
   7.2800000e+00   9.9931129e-01
   7.2900000e+00   9.9931814e-01
   7.3000000e+00   9.9932492e-01
   7.3100000e+00   9.9933163e-01
   7.3200000e+00   9.9933828e-01
   7.3300000e+00   9.9934486e-01
   7.3400000e+00   9.9935137e-01
   7.3500000e+00   9.9935782e-01
   7.3600000e+00   9.9936421e-01
   7.3700000e+00   9.9937053e-01
   7.3800000e+00   9.9937679e-01
   7.3900000e+00   9.9938298e-01
   7.4000000e+00   9.9938912e-01
   7.4100000e+00   9.9939520e-01
   7.4200000e+00   9.9940121e-01
   7.4300000e+00   9.9940716e-01
   7.4400000e+00   9.9941306e-01
   7.4500000e+00   9.9941890e-01
   7.4600000e+00   9.9942468e-01
   7.4700000e+00   9.9943040e-01
   7.4800000e+00   9.9943606e-01
   7.4900000e+00   9.9944167e-01
   7.5000000e+00   9.9944722e-01
   7.5100000e+00   9.9945272e-01
   7.5200000e+00   9.9945816e-01
   7.5300000e+00   9.9946355e-01
   7.5400000e+00   9.9946888e-01
   7.5500000e+00   9.9947417e-01
   7.5600000e+00   9.9947940e-01
   7.5700000e+00   9.9948457e-01
   7.5800000e+00   9.9948970e-01
   7.5900000e+00   9.9949477e-01
   7.6000000e+00   9.9949980e-01
   7.6100000e+00   9.9950477e-01
   7.6200000e+00   9.9950970e-01
   7.6300000e+00   9.9951457e-01
   7.6400000e+00   9.9951940e-01
   7.6500000e+00   9.9952418e-01
   7.6600000e+00   9.9952891e-01
   7.6700000e+00   9.9953360e-01
   7.6800000e+00   9.9953824e-01
   7.6900000e+00   9.9954283e-01
   7.7000000e+00   9.9954738e-01
   7.7100000e+00   9.9955188e-01
   7.7200000e+00   9.9955634e-01
   7.7300000e+00   9.9956075e-01
   7.7400000e+00   9.9956512e-01
   7.7500000e+00   9.9956944e-01
   7.7600000e+00   9.9957373e-01
   7.7700000e+00   9.9957796e-01
   7.7800000e+00   9.9958216e-01
   7.7900000e+00   9.9958632e-01
   7.8000000e+00   9.9959043e-01
   7.8100000e+00   9.9959451e-01
   7.8200000e+00   9.9959854e-01
   7.8300000e+00   9.9960253e-01
   7.8400000e+00   9.9960649e-01
   7.8500000e+00   9.9961040e-01
   7.8600000e+00   9.9961427e-01
   7.8700000e+00   9.9961811e-01
   7.8800000e+00   9.9962191e-01
   7.8900000e+00   9.9962567e-01
   7.9000000e+00   9.9962939e-01
   7.9100000e+00   9.9963308e-01
   7.9200000e+00   9.9963673e-01
   7.9300000e+00   9.9964034e-01
   7.9400000e+00   9.9964392e-01
   7.9500000e+00   9.9964746e-01
   7.9600000e+00   9.9965097e-01
   7.9700000e+00   9.9965444e-01
   7.9800000e+00   9.9965788e-01
   7.9900000e+00   9.9966128e-01
   8.0000000e+00   9.9966465e-01
   8.0100000e+00   9.9966799e-01
   8.0200000e+00   9.9967129e-01
   8.0300000e+00   9.9967456e-01
   8.0400000e+00   9.9967779e-01
   8.0500000e+00   9.9968100e-01
   8.0600000e+00   9.9968417e-01
   8.0700000e+00   9.9968731e-01
   8.0800000e+00   9.9969042e-01
   8.0900000e+00   9.9969350e-01
   8.1000000e+00   9.9969655e-01
   8.1100000e+00   9.9969957e-01
   8.1200000e+00   9.9970256e-01
   8.1300000e+00   9.9970552e-01
   8.1400000e+00   9.9970845e-01
   8.1500000e+00   9.9971135e-01
   8.1600000e+00   9.9971422e-01
   8.1700000e+00   9.9971706e-01
   8.1800000e+00   9.9971988e-01
   8.1900000e+00   9.9972266e-01
   8.2000000e+00   9.9972542e-01
   8.2100000e+00   9.9972815e-01
   8.2200000e+00   9.9973086e-01
   8.2300000e+00   9.9973353e-01
   8.2400000e+00   9.9973619e-01
   8.2500000e+00   9.9973881e-01
   8.2600000e+00   9.9974141e-01
   8.2700000e+00   9.9974398e-01
   8.2800000e+00   9.9974653e-01
   8.2900000e+00   9.9974905e-01
   8.3000000e+00   9.9975154e-01
   8.3100000e+00   9.9975402e-01
   8.3200000e+00   9.9975646e-01
   8.3300000e+00   9.9975889e-01
   8.3400000e+00   9.9976128e-01
   8.3500000e+00   9.9976366e-01
   8.3600000e+00   9.9976601e-01
   8.3700000e+00   9.9976834e-01
   8.3800000e+00   9.9977064e-01
   8.3900000e+00   9.9977292e-01
   8.4000000e+00   9.9977518e-01
   8.4100000e+00   9.9977742e-01
   8.4200000e+00   9.9977963e-01
   8.4300000e+00   9.9978183e-01
   8.4400000e+00   9.9978400e-01
   8.4500000e+00   9.9978615e-01
   8.4600000e+00   9.9978827e-01
   8.4700000e+00   9.9979038e-01
   8.4800000e+00   9.9979246e-01
   8.4900000e+00   9.9979453e-01
   8.5000000e+00   9.9979657e-01
   8.5100000e+00   9.9979860e-01
   8.5200000e+00   9.9980060e-01
   8.5300000e+00   9.9980258e-01
   8.5400000e+00   9.9980455e-01
   8.5500000e+00   9.9980649e-01
   8.5600000e+00   9.9980842e-01
   8.5700000e+00   9.9981032e-01
   8.5800000e+00   9.9981221e-01
   8.5900000e+00   9.9981408e-01
   8.6000000e+00   9.9981593e-01
   8.6100000e+00   9.9981776e-01
   8.6200000e+00   9.9981957e-01
   8.6300000e+00   9.9982137e-01
   8.6400000e+00   9.9982314e-01
   8.6500000e+00   9.9982490e-01
   8.6600000e+00   9.9982665e-01
   8.6700000e+00   9.9982837e-01
   8.6800000e+00   9.9983008e-01
   8.6900000e+00   9.9983177e-01
   8.7000000e+00   9.9983344e-01
   8.7100000e+00   9.9983510e-01
   8.7200000e+00   9.9983674e-01
   8.7300000e+00   9.9983836e-01
   8.7400000e+00   9.9983997e-01
   8.7500000e+00   9.9984156e-01
   8.7600000e+00   9.9984314e-01
   8.7700000e+00   9.9984470e-01
   8.7800000e+00   9.9984625e-01
   8.7900000e+00   9.9984778e-01
   8.8000000e+00   9.9984929e-01
   8.8100000e+00   9.9985079e-01
   8.8200000e+00   9.9985227e-01
   8.8300000e+00   9.9985374e-01
   8.8400000e+00   9.9985520e-01
   8.8500000e+00   9.9985664e-01
   8.8600000e+00   9.9985807e-01
   8.8700000e+00   9.9985948e-01
   8.8800000e+00   9.9986088e-01
   8.8900000e+00   9.9986226e-01
   8.9000000e+00   9.9986363e-01
   8.9100000e+00   9.9986499e-01
   8.9200000e+00   9.9986633e-01
   8.9300000e+00   9.9986766e-01
   8.9400000e+00   9.9986898e-01
   8.9500000e+00   9.9987028e-01
   8.9600000e+00   9.9987157e-01
   8.9700000e+00   9.9987285e-01
   8.9800000e+00   9.9987411e-01
   8.9900000e+00   9.9987537e-01
   9.0000000e+00   9.9987661e-01
   9.0100000e+00   9.9987783e-01
   9.0200000e+00   9.9987905e-01
   9.0300000e+00   9.9988025e-01
   9.0400000e+00   9.9988144e-01
   9.0500000e+00   9.9988262e-01
   9.0600000e+00   9.9988379e-01
   9.0700000e+00   9.9988495e-01
   9.0800000e+00   9.9988609e-01
   9.0900000e+00   9.9988722e-01
   9.1000000e+00   9.9988835e-01
   9.1100000e+00   9.9988946e-01
   9.1200000e+00   9.9989056e-01
   9.1300000e+00   9.9989165e-01
   9.1400000e+00   9.9989272e-01
   9.1500000e+00   9.9989379e-01
   9.1600000e+00   9.9989485e-01
   9.1700000e+00   9.9989589e-01
   9.1800000e+00   9.9989693e-01
   9.1900000e+00   9.9989796e-01
   9.2000000e+00   9.9989897e-01
   9.2100000e+00   9.9989998e-01
   9.2200000e+00   9.9990097e-01
   9.2300000e+00   9.9990196e-01
   9.2400000e+00   9.9990293e-01
   9.2500000e+00   9.9990390e-01
   9.2600000e+00   9.9990485e-01
   9.2700000e+00   9.9990580e-01
   9.2800000e+00   9.9990674e-01
   9.2900000e+00   9.9990767e-01
   9.3000000e+00   9.9990858e-01
   9.3100000e+00   9.9990949e-01
   9.3200000e+00   9.9991039e-01
   9.3300000e+00   9.9991129e-01
   9.3400000e+00   9.9991217e-01
   9.3500000e+00   9.9991304e-01
   9.3600000e+00   9.9991391e-01
   9.3700000e+00   9.9991476e-01
   9.3800000e+00   9.9991561e-01
   9.3900000e+00   9.9991645e-01
   9.4000000e+00   9.9991728e-01
   9.4100000e+00   9.9991811e-01
   9.4200000e+00   9.9991892e-01
   9.4300000e+00   9.9991973e-01
   9.4400000e+00   9.9992053e-01
   9.4500000e+00   9.9992132e-01
   9.4600000e+00   9.9992210e-01
   9.4700000e+00   9.9992287e-01
   9.4800000e+00   9.9992364e-01
   9.4900000e+00   9.9992440e-01
   9.5000000e+00   9.9992515e-01
   9.5100000e+00   9.9992590e-01
   9.5200000e+00   9.9992664e-01
   9.5300000e+00   9.9992737e-01
   9.5400000e+00   9.9992809e-01
   9.5500000e+00   9.9992880e-01
   9.5600000e+00   9.9992951e-01
   9.5700000e+00   9.9993021e-01
   9.5800000e+00   9.9993091e-01
   9.5900000e+00   9.9993160e-01
   9.6000000e+00   9.9993228e-01
   9.6100000e+00   9.9993295e-01
   9.6200000e+00   9.9993362e-01
   9.6300000e+00   9.9993428e-01
   9.6400000e+00   9.9993493e-01
   9.6500000e+00   9.9993558e-01
   9.6600000e+00   9.9993622e-01
   9.6700000e+00   9.9993685e-01
   9.6800000e+00   9.9993748e-01
   9.6900000e+00   9.9993810e-01
   9.7000000e+00   9.9993872e-01
   9.7100000e+00   9.9993933e-01
   9.7200000e+00   9.9993993e-01
   9.7300000e+00   9.9994053e-01
   9.7400000e+00   9.9994112e-01
   9.7500000e+00   9.9994171e-01
   9.7600000e+00   9.9994229e-01
   9.7700000e+00   9.9994286e-01
   9.7800000e+00   9.9994343e-01
   9.7900000e+00   9.9994399e-01
   9.8000000e+00   9.9994455e-01
   9.8100000e+00   9.9994510e-01
   9.8200000e+00   9.9994565e-01
   9.8300000e+00   9.9994619e-01
   9.8400000e+00   9.9994673e-01
   9.8500000e+00   9.9994726e-01
   9.8600000e+00   9.9994778e-01
   9.8700000e+00   9.9994830e-01
   9.8800000e+00   9.9994881e-01
   9.8900000e+00   9.9994932e-01
   9.9000000e+00   9.9994983e-01
   9.9100000e+00   9.9995033e-01
   9.9200000e+00   9.9995082e-01
   9.9300000e+00   9.9995131e-01
   9.9400000e+00   9.9995180e-01
   9.9500000e+00   9.9995227e-01
   9.9600000e+00   9.9995275e-01
   9.9700000e+00   9.9995322e-01
   9.9800000e+00   9.9995369e-01
   9.9900000e+00   9.9995415e-01
   1.0000000e+01   9.9995460e-01


==> u_inc1.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   9.4971109e-03   0.0000000e+00
   2.0277808e-02   0.0000000e+00
   3.1116055e-02   0.0000000e+00
   4.2023087e-02   0.0000000e+00
   5.3000669e-02   0.0000000e+00
   6.4050757e-02   0.0000000e+00
   7.5175433e-02   0.0000000e+00
   8.6376915e-02   0.0000000e+00
   9.7657578e-02   0.0000000e+00
   1.0901996e-01   0.0000000e+00
   1.2046679e-01   0.0000000e+00
   1.3200100e-01   0.0000000e+00
   1.4362576e-01   0.0000000e+00
   1.5534449e-01   0.0000000e+00
   1.6716092e-01   0.0000000e+00
   1.7907910e-01   0.0000000e+00
   1.9110345e-01   0.0000000e+00
   2.0323883e-01   0.0000000e+00
   2.1549060e-01   0.0000000e+00
   2.2786467e-01   0.0000000e+00
   2.4036764e-01   0.0000000e+00
   2.5279086e-01   0.0000000e+00
   2.6507845e-01   0.0000000e+00
   2.7723921e-01   0.0000000e+00
   2.8928125e-01   0.0000000e+00
   3.0121170e-01   0.0000000e+00
   3.1303686e-01   0.0000000e+00
   3.2476237e-01   0.0000000e+00
   3.3639325e-01   0.0000000e+00
   3.4793407e-01   0.0000000e+00
   3.5938891e-01   0.0000000e+00
   3.7076151e-01   0.0000000e+00
   3.8205529e-01   0.0000000e+00
   3.9327336e-01   0.0000000e+00
   4.0441860e-01   0.0000000e+00
   4.1549364e-01   0.0000000e+00
   4.2650093e-01   0.0000000e+00
   4.3744275e-01   0.0000000e+00
   4.4832118e-01   0.0000000e+00
   4.5913820e-01   0.0000000e+00
   4.6989564e-01   0.0000000e+00
   4.8059522e-01   0.0000000e+00
   4.9123853e-01   0.0000000e+00
   5.0182709e-01   0.0000000e+00
   5.1236232e-01   0.0000000e+00
   5.2284556e-01   0.0000000e+00
   5.3327807e-01   0.0000000e+00
   5.4366105e-01   0.0000000e+00
   5.5399563e-01   0.0000000e+00
   5.6428288e-01   0.0000000e+00
   5.7452383e-01   0.0000000e+00
   5.8471943e-01   0.0000000e+00
   5.9487062e-01   0.0000000e+00
   6.0497828e-01   0.0000000e+00
   6.1504323e-01   0.0000000e+00
   6.2506630e-01   0.0000000e+00
   6.3504823e-01   0.0000000e+00
   6.4498978e-01   0.0000000e+00
   6.5489163e-01   0.0000000e+00
   6.6475446e-01   0.0000000e+00
   6.7457892e-01   0.0000000e+00
   6.8436564e-01   0.0000000e+00
   6.9411522e-01   0.0000000e+00
   7.0382822e-01   0.0000000e+00
   7.1350520e-01   0.0000000e+00
   7.2314671e-01   0.0000000e+00
   7.3275325e-01   0.0000000e+00
   7.4232532e-01   0.0000000e+00
   7.5186341e-01   0.0000000e+00
   7.6136799e-01   0.0000000e+00
   7.7083949e-01   0.0000000e+00
   7.8027835e-01   0.0000000e+00
   7.8968501e-01   0.0000000e+00
   7.9905988e-01   0.0000000e+00
   8.0840333e-01   0.0000000e+00
   8.1771577e-01   0.0000000e+00
   8.2699757e-01   0.0000000e+00
   8.3624910e-01   0.0000000e+00
   8.4547069e-01   0.0000000e+00
   8.5466271e-01   0.0000000e+00
   8.6382548e-01   0.0000000e+00
   8.7295934e-01   0.0000000e+00
   8.8206459e-01   0.0000000e+00
   8.9114155e-01   0.0000000e+00
   9.0019052e-01   0.0000000e+00
   9.0921180e-01   0.0000000e+00
   9.1820567e-01   0.0000000e+00
   9.2717242e-01   0.0000000e+00
   9.3611231e-01   0.0000000e+00
   9.4502561e-01   0.0000000e+00
   9.5391259e-01   0.0000000e+00
   9.6277350e-01   0.0000000e+00
   9.7160860e-01   0.0000000e+00
   9.8041812e-01   0.0000000e+00
   9.8920231e-01   0.0000000e+00
   9.9796140e-01   0.0000000e+00
   1.0066956e+00   0.0000000e+00
   1.0154052e+00   0.0000000e+00
   1.0240904e+00   0.0000000e+00
   1.0327513e+00   0.0000000e+00
   1.0413883e+00   0.0000000e+00
   1.0500015e+00   0.0000000e+00
   1.0585911e+00   0.0000000e+00
   1.0671573e+00   0.0000000e+00
   1.0757004e+00   0.0000000e+00
   1.0842204e+00   0.0000000e+00
   1.0927177e+00   0.0000000e+00
   1.1011924e+00   0.0000000e+00
   1.1096446e+00   0.0000000e+00
   1.1180746e+00   0.0000000e+00
   1.1264825e+00   0.0000000e+00
   1.1348685e+00   0.0000000e+00
   1.1432329e+00   0.0000000e+00
   1.1515756e+00   0.0000000e+00
   1.1598970e+00   0.0000000e+00
   1.1681971e+00   0.0000000e+00
   1.1764762e+00   0.0000000e+00
   1.1847344e+00   0.0000000e+00
   1.1929719e+00   0.0000000e+00
   1.2011888e+00   0.0000000e+00
   1.2093852e+00   0.0000000e+00
   1.2175613e+00   0.0000000e+00
   1.2257174e+00   0.0000000e+00
   1.2338534e+00   0.0000000e+00
   1.2419695e+00   0.0000000e+00
   1.2500660e+00   0.0000000e+00
   1.2581429e+00   0.0000000e+00
   1.2662004e+00   0.0000000e+00
   1.2742385e+00   0.0000000e+00
   1.2822575e+00   0.0000000e+00
   1.2902575e+00   0.0000000e+00
   1.2982386e+00   0.0000000e+00
   1.3062009e+00   0.0000000e+00
   1.3141446e+00   0.0000000e+00
   1.3220698e+00   0.0000000e+00
   1.3299766e+00   0.0000000e+00
   1.3378651e+00   0.0000000e+00
   1.3457354e+00   0.0000000e+00
   1.3535878e+00   0.0000000e+00
   1.3614222e+00   0.0000000e+00
   1.3692389e+00   0.0000000e+00
   1.3770378e+00   0.0000000e+00
   1.3848192e+00   0.0000000e+00
   1.3925832e+00   0.0000000e+00
   1.4003298e+00   0.0000000e+00
   1.4080592e+00   0.0000000e+00
   1.4157715e+00   0.0000000e+00
   1.4234668e+00   0.0000000e+00
   1.4311452e+00   0.0000000e+00
   1.4388068e+00   0.0000000e+00
   1.4464517e+00   0.0000000e+00
   1.4540800e+00   0.0000000e+00
   1.4616918e+00   0.0000000e+00
   1.4692873e+00   0.0000000e+00
   1.4768664e+00   0.0000000e+00
   1.4844294e+00   0.0000000e+00
   1.4919763e+00   0.0000000e+00
   1.4995072e+00   0.0000000e+00
   1.5070222e+00   0.0000000e+00
   1.5145214e+00   0.0000000e+00
   1.5220049e+00   0.0000000e+00
   1.5294728e+00   0.0000000e+00
   1.5369252e+00   0.0000000e+00
   1.5443621e+00   0.0000000e+00
   1.5517837e+00   0.0000000e+00
   1.5591901e+00   0.0000000e+00
   1.5665813e+00   0.0000000e+00
   1.5739575e+00   0.0000000e+00
   1.5813186e+00   0.0000000e+00
   1.5886649e+00   0.0000000e+00
   1.5959963e+00   0.0000000e+00
   1.6033131e+00   0.0000000e+00
   1.6106232e+00   0.0000000e+00
   1.6179368e+00   0.0000000e+00
   1.6252540e+00   0.0000000e+00
   1.6325746e+00   0.0000000e+00
   1.6398987e+00   0.0000000e+00
   1.6472263e+00   0.0000000e+00
   1.6545575e+00   0.0000000e+00
   1.6618922e+00   0.0000000e+00
   1.6692305e+00   0.0000000e+00
   1.6765722e+00   0.0000000e+00
   1.6839176e+00   0.0000000e+00
   1.6912665e+00   0.0000000e+00
   1.6986190e+00   0.0000000e+00
   1.7059750e+00   0.0000000e+00
   1.7133346e+00   0.0000000e+00
   1.7206979e+00   0.0000000e+00
   1.7280647e+00   0.0000000e+00
   1.7354351e+00   0.0000000e+00
   1.7428092e+00   0.0000000e+00
   1.7501868e+00   0.0000000e+00
   1.7575682e+00   0.0000000e+00
   1.7649531e+00   0.0000000e+00
   1.7723417e+00   0.0000000e+00
   1.7797340e+00   0.0000000e+00
   1.7871299e+00   0.0000000e+00
   1.7945295e+00   0.0000000e+00
   1.8019327e+00   0.0000000e+00
   1.8093397e+00   0.0000000e+00
   1.8167503e+00   0.0000000e+00
   1.8241647e+00   0.0000000e+00
   1.8315828e+00   0.0000000e+00
   1.8390046e+00   0.0000000e+00
   1.8464301e+00   0.0000000e+00
   1.8538593e+00   0.0000000e+00
   1.8612923e+00   0.0000000e+00
   1.8687291e+00   0.0000000e+00
   1.8761696e+00   0.0000000e+00
   1.8836138e+00   0.0000000e+00
   1.8910619e+00   0.0000000e+00
   1.8985137e+00   0.0000000e+00
   1.9059694e+00   0.0000000e+00
   1.9134288e+00   0.0000000e+00
   1.9208920e+00   0.0000000e+00
   1.9283591e+00   0.0000000e+00
   1.9358300e+00   0.0000000e+00
   1.9433047e+00   0.0000000e+00
   1.9507833e+00   0.0000000e+00
   1.9582657e+00   0.0000000e+00
   1.9657520e+00   0.0000000e+00
   1.9732421e+00   0.0000000e+00
   1.9807361e+00   0.0000000e+00
   1.9882340e+00   0.0000000e+00
   1.9957358e+00   0.0000000e+00
   1.9964864e+00   0.0000000e+00
   1.9972370e+00   0.0000000e+00
   1.9976123e+00   0.0000000e+00
   1.9979875e+00   0.0000000e+00
   1.9998640e+00   0.0000000e+00
   1.9999578e+00   0.0000000e+00
   1.9999672e+00   0.0000000e+00
   1.9999766e+00   0.0000000e+00
   1.9999813e+00   0.0000000e+00
   1.9999860e+00   0.0000000e+00
   1.9999883e+00   0.0000000e+00
   1.9999907e+00   0.0000000e+00
   1.9999918e+00   0.0000000e+00
   1.9999930e+00   0.0000000e+00
   1.9999989e+00   0.0000000e+00
   1.9999996e+00   0.0000000e+00
   1.9999997e+00   0.0000000e+00
   1.9999997e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999999e+00   0.0000000e+00
   1.9999999e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000001e+00   4.0000000e+00
   2.0000005e+00   4.0000000e+00
   2.0000024e+00   4.0000000e+00
   2.0000121e+00   4.0000000e+00
   2.0000605e+00   4.0000000e+00
   2.0003024e+00   4.0000000e+00
   2.0015119e+00   4.0000000e+00
   2.0035842e+00   4.0000000e+00
   2.0060471e+00   4.0000000e+00
   2.0087822e+00   4.0000000e+00
   2.0117305e+00   4.0000000e+00
   2.0148559e+00   4.0000000e+00
   2.0181343e+00   4.0000000e+00
   2.0215481e+00   4.0000000e+00
   2.0250838e+00   4.0000000e+00
   2.0287309e+00   4.0000000e+00
   2.0324810e+00   4.0000000e+00
   2.0363269e+00   4.0000000e+00
   2.0402627e+00   4.0000000e+00
   2.0442832e+00   4.0000000e+00
   2.0483843e+00   4.0000000e+00
   2.0525619e+00   4.0000000e+00
   2.0568127e+00   4.0000000e+00
   2.0611336e+00   4.0000000e+00
   2.0655221e+00   4.0000000e+00
   2.0699757e+00   4.0000000e+00
   2.0744922e+00   4.0000000e+00
   2.0790696e+00   4.0000000e+00
   2.0837062e+00   4.0000000e+00
   2.0884002e+00   4.0000000e+00
   2.0931501e+00   4.0000000e+00
   2.0979546e+00   4.0000000e+00
   2.1028122e+00   4.0000000e+00
   2.1077220e+00   4.0000000e+00
   2.1126826e+00   4.0000000e+00
   2.1176931e+00   4.0000000e+00
   2.1227525e+00   4.0000000e+00
   2.1278600e+00   4.0000000e+00
   2.1330146e+00   4.0000000e+00
   2.1382155e+00   4.0000000e+00
   2.1434621e+00   4.0000000e+00
   2.1487535e+00   4.0000000e+00
   2.1540893e+00   4.0000000e+00
   2.1594686e+00   4.0000000e+00
   2.1648910e+00   4.0000000e+00
   2.1703559e+00   4.0000000e+00
   2.1758628e+00   4.0000000e+00
   2.1814112e+00   4.0000000e+00
   2.1870005e+00   4.0000000e+00
   2.1926305e+00   4.0000000e+00
   2.1983006e+00   4.0000000e+00
   2.2040104e+00   4.0000000e+00
   2.2097596e+00   4.0000000e+00
   2.2155479e+00   4.0000000e+00
   2.2213748e+00   4.0000000e+00
   2.2272402e+00   4.0000000e+00
   2.2331435e+00   4.0000000e+00
   2.2390847e+00   4.0000000e+00
   2.2450634e+00   4.0000000e+00
   2.2510793e+00   4.0000000e+00
   2.2571322e+00   4.0000000e+00
   2.2632219e+00   4.0000000e+00
   2.2693481e+00   4.0000000e+00
   2.2755107e+00   4.0000000e+00
   2.2817094e+00   4.0000000e+00
   2.2879440e+00   4.0000000e+00
   2.2942145e+00   4.0000000e+00
   2.3005206e+00   4.0000000e+00
   2.3068621e+00   4.0000000e+00
   2.3132389e+00   4.0000000e+00
   2.3196509e+00   4.0000000e+00
   2.3260980e+00   4.0000000e+00
   2.3325799e+00   4.0000000e+00
   2.3390967e+00   4.0000000e+00
   2.3456481e+00   4.0000000e+00
   2.3522342e+00   4.0000000e+00
   2.3588547e+00   4.0000000e+00
   2.3655097e+00   4.0000000e+00
   2.3721990e+00   4.0000000e+00
   2.3789225e+00   4.0000000e+00
   2.3856803e+00   4.0000000e+00
   2.3924722e+00   4.0000000e+00
   2.3992981e+00   4.0000000e+00
   2.4061581e+00   4.0000000e+00
   2.4130521e+00   4.0000000e+00
   2.4199800e+00   4.0000000e+00
   2.4269419e+00   4.0000000e+00
   2.4339376e+00   4.0000000e+00
   2.4409672e+00   4.0000000e+00
   2.4480307e+00   4.0000000e+00
   2.4551279e+00   4.0000000e+00
   2.4622590e+00   4.0000000e+00
   2.4694240e+00   4.0000000e+00
   2.4766227e+00   4.0000000e+00
   2.4838553e+00   4.0000000e+00
   2.4911217e+00   4.0000000e+00
   2.4984220e+00   4.0000000e+00
   2.5057561e+00   4.0000000e+00
   2.5131241e+00   4.0000000e+00
   2.5205261e+00   4.0000000e+00
   2.5279620e+00   4.0000000e+00
   2.5354319e+00   4.0000000e+00
   2.5429358e+00   4.0000000e+00
   2.5504738e+00   4.0000000e+00
   2.5580459e+00   4.0000000e+00
   2.5656522e+00   4.0000000e+00
   2.5732927e+00   4.0000000e+00
   2.5809674e+00   4.0000000e+00
   2.5886765e+00   4.0000000e+00
   2.5964201e+00   4.0000000e+00
   2.6041980e+00   4.0000000e+00
   2.6120106e+00   4.0000000e+00
   2.6198577e+00   4.0000000e+00
   2.6277130e+00   4.0000000e+00
   2.6355730e+00   4.0000000e+00
   2.6434378e+00   4.0000000e+00
   2.6513074e+00   4.0000000e+00
   2.6591817e+00   4.0000000e+00
   2.6670608e+00   4.0000000e+00
   2.6749447e+00   4.0000000e+00
   2.6828334e+00   4.0000000e+00
   2.6907270e+00   4.0000000e+00
   2.6986254e+00   4.0000000e+00
   2.7065286e+00   4.0000000e+00
   2.7144367e+00   4.0000000e+00
   2.7223497e+00   4.0000000e+00
   2.7302676e+00   4.0000000e+00
   2.7381904e+00   4.0000000e+00
   2.7461181e+00   4.0000000e+00
   2.7540507e+00   4.0000000e+00
   2.7619883e+00   4.0000000e+00
   2.7699308e+00   4.0000000e+00
   2.7778783e+00   4.0000000e+00
   2.7858308e+00   4.0000000e+00
   2.7937882e+00   4.0000000e+00
   2.8017507e+00   4.0000000e+00
   2.8097182e+00   4.0000000e+00
   2.8176908e+00   4.0000000e+00
   2.8256683e+00   4.0000000e+00
   2.8336510e+00   4.0000000e+00
   2.8416387e+00   4.0000000e+00
   2.8496315e+00   4.0000000e+00
   2.8576295e+00   4.0000000e+00
   2.8656325e+00   4.0000000e+00
   2.8736407e+00   4.0000000e+00
   2.8816540e+00   4.0000000e+00
   2.8896725e+00   4.0000000e+00
   2.8976962e+00   4.0000000e+00
   2.9057250e+00   4.0000000e+00
   2.9137591e+00   4.0000000e+00
   2.9217984e+00   4.0000000e+00
   2.9298429e+00   4.0000000e+00
   2.9378926e+00   4.0000000e+00
   2.9459477e+00   4.0000000e+00
   2.9540080e+00   4.0000000e+00
   2.9620736e+00   4.0000000e+00
   2.9701445e+00   4.0000000e+00
   2.9782207e+00   4.0000000e+00
   2.9863023e+00   4.0000000e+00
   2.9943892e+00   4.0000000e+00
   3.0024815e+00   4.0000000e+00
   3.0105792e+00   4.0000000e+00
   3.0186822e+00   4.0000000e+00
   3.0267907e+00   4.0000000e+00
   3.0349046e+00   4.0000000e+00
   3.0430240e+00   4.0000000e+00
   3.0511488e+00   4.0000000e+00
   3.0592792e+00   4.0000000e+00
   3.0674150e+00   4.0000000e+00
   3.0755563e+00   4.0000000e+00
   3.0837031e+00   4.0000000e+00
   3.0918555e+00   4.0000000e+00
   3.1000134e+00   4.0000000e+00
   3.1081770e+00   4.0000000e+00
   3.1163461e+00   4.0000000e+00
   3.1245208e+00   4.0000000e+00
   3.1327012e+00   4.0000000e+00
   3.1408871e+00   4.0000000e+00
   3.1490788e+00   4.0000000e+00
   3.1572761e+00   4.0000000e+00
   3.1654792e+00   4.0000000e+00
   3.1736879e+00   4.0000000e+00
   3.1819024e+00   4.0000000e+00
   3.1901226e+00   4.0000000e+00
   3.1983486e+00   4.0000000e+00
   3.2065803e+00   4.0000000e+00
   3.2148179e+00   4.0000000e+00
   3.2230612e+00   4.0000000e+00
   3.2313104e+00   4.0000000e+00
   3.2395655e+00   4.0000000e+00
   3.2478264e+00   4.0000000e+00
   3.2560933e+00   4.0000000e+00
   3.2643660e+00   4.0000000e+00
   3.2726447e+00   4.0000000e+00
   3.2809293e+00   4.0000000e+00
   3.2892198e+00   4.0000000e+00
   3.2975164e+00   4.0000000e+00
   3.3058189e+00   4.0000000e+00
   3.3141275e+00   4.0000000e+00
   3.3224421e+00   4.0000000e+00
   3.3307628e+00   4.0000000e+00
   3.3390896e+00   4.0000000e+00
   3.3474224e+00   4.0000000e+00
   3.3557614e+00   4.0000000e+00
   3.3641065e+00   4.0000000e+00
   3.3724578e+00   4.0000000e+00
   3.3808152e+00   4.0000000e+00
   3.3891789e+00   4.0000000e+00
   3.3975488e+00   4.0000000e+00
   3.4059249e+00   4.0000000e+00
   3.4143073e+00   4.0000000e+00
   3.4226959e+00   4.0000000e+00
   3.4310909e+00   4.0000000e+00
   3.4394921e+00   4.0000000e+00
   3.4478998e+00   4.0000000e+00
   3.4563137e+00   4.0000000e+00
   3.4647341e+00   4.0000000e+00
   3.4731609e+00   4.0000000e+00
   3.4815941e+00   4.0000000e+00
   3.4900338e+00   4.0000000e+00
   3.4984799e+00   4.0000000e+00
   3.5069326e+00   4.0000000e+00
   3.5153917e+00   4.0000000e+00
   3.5238574e+00   4.0000000e+00
   3.5323297e+00   4.0000000e+00
   3.5408085e+00   4.0000000e+00
   3.5492940e+00   4.0000000e+00
   3.5577860e+00   4.0000000e+00
   3.5662848e+00   4.0000000e+00
   3.5747902e+00   4.0000000e+00
   3.5833023e+00   4.0000000e+00
   3.5918212e+00   4.0000000e+00
   3.6003467e+00   4.0000000e+00
   3.6088791e+00   4.0000000e+00
   3.6174183e+00   4.0000000e+00
   3.6259643e+00   4.0000000e+00
   3.6345171e+00   4.0000000e+00
   3.6430768e+00   4.0000000e+00
   3.6516434e+00   4.0000000e+00
   3.6602169e+00   4.0000000e+00
   3.6687974e+00   4.0000000e+00
   3.6773848e+00   4.0000000e+00
   3.6859793e+00   4.0000000e+00
   3.6945807e+00   4.0000000e+00
   3.7031892e+00   4.0000000e+00
   3.7118048e+00   4.0000000e+00
   3.7204275e+00   4.0000000e+00
   3.7290573e+00   4.0000000e+00
   3.7376943e+00   4.0000000e+00
   3.7463384e+00   4.0000000e+00
   3.7549898e+00   4.0000000e+00
   3.7636484e+00   4.0000000e+00
   3.7723142e+00   4.0000000e+00
   3.7809874e+00   4.0000000e+00
   3.7896678e+00   4.0000000e+00
   3.7983556e+00   4.0000000e+00
   3.8070508e+00   4.0000000e+00
   3.8157534e+00   4.0000000e+00
   3.8244634e+00   4.0000000e+00
   3.8331809e+00   4.0000000e+00
   3.8419059e+00   4.0000000e+00
   3.8506384e+00   4.0000000e+00
   3.8593784e+00   4.0000000e+00
   3.8681260e+00   4.0000000e+00
   3.8768812e+00   4.0000000e+00
   3.8856441e+00   4.0000000e+00
   3.8944146e+00   4.0000000e+00
   3.9031928e+00   4.0000000e+00
   3.9119788e+00   4.0000000e+00
   3.9207725e+00   4.0000000e+00
   3.9295740e+00   4.0000000e+00
   3.9383834e+00   4.0000000e+00
   3.9472006e+00   4.0000000e+00
   3.9560256e+00   4.0000000e+00
   3.9648586e+00   4.0000000e+00
   3.9736996e+00   4.0000000e+00
   3.9825485e+00   4.0000000e+00
   3.9914055e+00   4.0000000e+00
   4.0002705e+00   4.0000000e+00
   4.0091436e+00   4.0000000e+00
   4.0180249e+00   4.0000000e+00
   4.0269142e+00   4.0000000e+00
   4.0358090e+00   4.0000000e+00
   4.0447038e+00   4.0000000e+00
   4.0535985e+00   4.0000000e+00
   4.0624933e+00   4.0000000e+00
   4.0713880e+00   4.0000000e+00
   4.0802828e+00   4.0000000e+00
   4.0891776e+00   4.0000000e+00
   4.0980723e+00   4.0000000e+00
   4.1069671e+00   4.0000000e+00
   4.1158618e+00   4.0000000e+00
   4.1247566e+00   4.0000000e+00
   4.1336513e+00   4.0000000e+00
   4.1425461e+00   4.0000000e+00
   4.1514408e+00   4.0000000e+00
   4.1603356e+00   4.0000000e+00
   4.1692303e+00   4.0000000e+00
   4.1781251e+00   4.0000000e+00
   4.1870198e+00   4.0000000e+00
   4.1959146e+00   4.0000000e+00
   4.2048093e+00   4.0000000e+00
   4.2137041e+00   4.0000000e+00
   4.2225988e+00   4.0000000e+00
   4.2314935e+00   4.0000000e+00
   4.2403883e+00   4.0000000e+00
   4.2492830e+00   4.0000000e+00
   4.2581778e+00   4.0000000e+00
   4.2670725e+00   4.0000000e+00
   4.2759673e+00   4.0000000e+00
   4.2848620e+00   4.0000000e+00
   4.2937567e+00   4.0000000e+00
   4.3026515e+00   4.0000000e+00
   4.3115462e+00   4.0000000e+00
   4.3204410e+00   4.0000000e+00
   4.3293357e+00   4.0000000e+00
   4.3382304e+00   4.0000000e+00
   4.3471252e+00   4.0000000e+00
   4.3560199e+00   4.0000000e+00
   4.3649146e+00   4.0000000e+00
   4.3738094e+00   4.0000000e+00
   4.3827041e+00   4.0000000e+00
   4.3915989e+00   4.0000000e+00
   4.4004936e+00   4.0000000e+00
   4.4093883e+00   4.0000000e+00
   4.4182831e+00   4.0000000e+00
   4.4271778e+00   4.0000000e+00
   4.4360726e+00   4.0000000e+00
   4.4449673e+00   4.0000000e+00
   4.4538620e+00   4.0000000e+00
   4.4627567e+00   4.0000000e+00
   4.4716515e+00   4.0000000e+00
   4.4805462e+00   4.0000000e+00
   4.4894410e+00   4.0000000e+00
   4.4983357e+00   4.0000000e+00
   4.5072304e+00   4.0000000e+00
   4.5161252e+00   4.0000000e+00
   4.5250199e+00   4.0000000e+00
   4.5339146e+00   4.0000000e+00
   4.5428094e+00   4.0000000e+00
   4.5517041e+00   4.0000000e+00
   4.5605988e+00   4.0000000e+00
   4.5694935e+00   4.0000000e+00
   4.5783883e+00   4.0000000e+00
   4.5872830e+00   4.0000000e+00
   4.5961777e+00   4.0000000e+00
   4.6050725e+00   4.0000000e+00
   4.6139672e+00   4.0000000e+00
   4.6228619e+00   4.0000000e+00
   4.6317567e+00   4.0000000e+00
   4.6406514e+00   4.0000000e+00
   4.6495461e+00   4.0000000e+00
   4.6584409e+00   4.0000000e+00
   4.6673356e+00   4.0000000e+00
   4.6762303e+00   4.0000000e+00
   4.6851251e+00   4.0000000e+00
   4.6940198e+00   4.0000000e+00
   4.7029145e+00   4.0000000e+00
   4.7118092e+00   4.0000000e+00
   4.7207040e+00   4.0000000e+00
   4.7295987e+00   4.0000000e+00
   4.7384934e+00   4.0000000e+00
   4.7473881e+00   4.0000000e+00
   4.7562829e+00   4.0000000e+00
   4.7651776e+00   4.0000000e+00
   4.7740723e+00   4.0000000e+00
   4.7829671e+00   4.0000000e+00
   4.7918618e+00   4.0000000e+00
   4.8007565e+00   4.0000000e+00
   4.8096513e+00   4.0000000e+00
   4.8185460e+00   4.0000000e+00
   4.8274407e+00   4.0000000e+00
   4.8363354e+00   4.0000000e+00
   4.8452302e+00   4.0000000e+00
   4.8541249e+00   4.0000000e+00
   4.8630196e+00   4.0000000e+00
   4.8719143e+00   4.0000000e+00
   4.8808091e+00   4.0000000e+00
   4.8897038e+00   4.0000000e+00
   4.8985985e+00   4.0000000e+00
   4.9074933e+00   4.0000000e+00
   4.9163880e+00   4.0000000e+00
   4.9252827e+00   4.0000000e+00
   4.9341774e+00   4.0000000e+00
   4.9430722e+00   4.0000000e+00
   4.9519669e+00   4.0000000e+00
   4.9608616e+00   4.0000000e+00
   4.9697563e+00   4.0000000e+00
   4.9786511e+00   4.0000000e+00
   4.9875458e+00   4.0000000e+00
   4.9964405e+00   4.0000000e+00
   5.0053353e+00   4.0000000e+00
   5.0142300e+00   4.0000000e+00
   5.0231247e+00   4.0000000e+00
   5.0320194e+00   4.0000000e+00
   5.0409142e+00   4.0000000e+00
   5.0498089e+00   4.0000000e+00
   5.0587036e+00   4.0000000e+00
   5.0675983e+00   4.0000000e+00
   5.0764931e+00   4.0000000e+00
   5.0853878e+00   4.0000000e+00
   5.0942825e+00   4.0000000e+00
   5.1031772e+00   4.0000000e+00
   5.1120720e+00   4.0000000e+00
   5.1209667e+00   4.0000000e+00
   5.1298614e+00   4.0000000e+00
   5.1387561e+00   4.0000000e+00
   5.1476509e+00   4.0000000e+00
   5.1565456e+00   4.0000000e+00
   5.1654403e+00   4.0000000e+00
   5.1743350e+00   4.0000000e+00
   5.1832298e+00   4.0000000e+00
   5.1921245e+00   4.0000000e+00
   5.2010192e+00   4.0000000e+00
   5.2099139e+00   4.0000000e+00
   5.2188087e+00   4.0000000e+00
   5.2277034e+00   4.0000000e+00
   5.2365981e+00   4.0000000e+00
   5.2454929e+00   4.0000000e+00
   5.2543876e+00   4.0000000e+00
   5.2632823e+00   4.0000000e+00
   5.2721770e+00   4.0000000e+00
   5.2810718e+00   4.0000000e+00
   5.2899665e+00   4.0000000e+00
   5.2988612e+00   4.0000000e+00
   5.3077559e+00   4.0000000e+00
   5.3166507e+00   4.0000000e+00
   5.3255454e+00   4.0000000e+00
   5.3344401e+00   4.0000000e+00
   5.3433348e+00   4.0000000e+00
   5.3522295e+00   4.0000000e+00
   5.3611243e+00   4.0000000e+00
   5.3700190e+00   4.0000000e+00
   5.3789137e+00   4.0000000e+00
   5.3878084e+00   4.0000000e+00
   5.3967032e+00   4.0000000e+00
   5.4055979e+00   4.0000000e+00
   5.4144926e+00   4.0000000e+00
   5.4233874e+00   4.0000000e+00
   5.4322821e+00   4.0000000e+00
   5.4411768e+00   4.0000000e+00
   5.4500715e+00   4.0000000e+00
   5.4589663e+00   4.0000000e+00
   5.4678610e+00   4.0000000e+00
   5.4767557e+00   4.0000000e+00
   5.4856504e+00   4.0000000e+00
   5.4945452e+00   4.0000000e+00
   5.5034399e+00   4.0000000e+00
   5.5123346e+00   4.0000000e+00
   5.5212293e+00   4.0000000e+00
   5.5301241e+00   4.0000000e+00
   5.5390188e+00   4.0000000e+00
   5.5479135e+00   4.0000000e+00
   5.5568082e+00   4.0000000e+00
   5.5657030e+00   4.0000000e+00
   5.5745977e+00   4.0000000e+00
   5.5834924e+00   4.0000000e+00
   5.5923871e+00   4.0000000e+00
   5.6012819e+00   4.0000000e+00
   5.6101766e+00   4.0000000e+00
   5.6190713e+00   4.0000000e+00
   5.6279660e+00   4.0000000e+00
   5.6368608e+00   4.0000000e+00
   5.6457555e+00   4.0000000e+00
   5.6546502e+00   4.0000000e+00
   5.6635449e+00   4.0000000e+00
   5.6724397e+00   4.0000000e+00
   5.6813344e+00   4.0000000e+00
   5.6902291e+00   4.0000000e+00
   5.6991238e+00   4.0000000e+00
   5.7080186e+00   4.0000000e+00
   5.7169133e+00   4.0000000e+00
   5.7258080e+00   4.0000000e+00
   5.7347027e+00   4.0000000e+00
   5.7435975e+00   4.0000000e+00
   5.7524922e+00   4.0000000e+00
   5.7613869e+00   4.0000000e+00
   5.7702816e+00   4.0000000e+00
   5.7791764e+00   4.0000000e+00
   5.7880711e+00   4.0000000e+00
   5.7969658e+00   4.0000000e+00
   5.8058605e+00   4.0000000e+00
   5.8147553e+00   4.0000000e+00
   5.8236500e+00   4.0000000e+00
   5.8325447e+00   4.0000000e+00
   5.8414394e+00   4.0000000e+00
   5.8503342e+00   4.0000000e+00
   5.8592289e+00   4.0000000e+00
   5.8681236e+00   4.0000000e+00
   5.8770183e+00   4.0000000e+00
   5.8859131e+00   4.0000000e+00
   5.8948078e+00   4.0000000e+00
   5.9037025e+00   4.0000000e+00
   5.9125972e+00   4.0000000e+00
   5.9214920e+00   4.0000000e+00
   5.9303867e+00   4.0000000e+00
   5.9392814e+00   4.0000000e+00
   5.9481761e+00   4.0000000e+00
   5.9570709e+00   4.0000000e+00
   5.9659656e+00   4.0000000e+00
   5.9748603e+00   4.0000000e+00
   5.9837550e+00   4.0000000e+00
   5.9926498e+00   4.0000000e+00
   5.9935392e+00   4.0000000e+00
   5.9944287e+00   4.0000000e+00
   5.9988761e+00   4.0000000e+00
   5.9997656e+00   4.0000000e+00
   5.9998545e+00   4.0000000e+00
   5.9999435e+00   4.0000000e+00
   5.9999880e+00   4.0000000e+00
   5.9999924e+00   4.0000000e+00
   5.9999969e+00   4.0000000e+00
   5.9999991e+00   4.0000000e+00
   5.9999993e+00   4.0000000e+00
   5.9999996e+00   4.0000000e+00
   5.9999998e+00   4.0000000e+00
   5.9999999e+00   4.0000000e+00
   5.9999999e+00   4.0000000e+00
   6.0000000e+00   4.0000000e+00
   6.0000000e+00   4.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000001e+00   8.0000000e+00
   6.0000004e+00   8.0000000e+00
   6.0000019e+00   8.0000000e+00
   6.0000095e+00   8.0000000e+00
   6.0000473e+00   8.0000000e+00
   6.0002365e+00   8.0000000e+00
   6.0011823e+00   8.0000000e+00
   6.0059117e+00   8.0000000e+00
   6.0125395e+00   8.0000000e+00
   6.0191949e+00   8.0000000e+00
   6.0258847e+00   8.0000000e+00
   6.0326087e+00   8.0000000e+00
   6.0393670e+00   8.0000000e+00
   6.0461593e+00   8.0000000e+00
   6.0529857e+00   8.0000000e+00
   6.0598462e+00   8.0000000e+00
   6.0667406e+00   8.0000000e+00
   6.0736690e+00   8.0000000e+00
   6.0806314e+00   8.0000000e+00
   6.0876275e+00   8.0000000e+00
   6.0946576e+00   8.0000000e+00
   6.1017215e+00   8.0000000e+00
   6.1088192e+00   8.0000000e+00
   6.1159508e+00   8.0000000e+00
   6.1231162e+00   8.0000000e+00
   6.1303154e+00   8.0000000e+00
   6.1375484e+00   8.0000000e+00
   6.1448153e+00   8.0000000e+00
   6.1521160e+00   8.0000000e+00
   6.1594507e+00   8.0000000e+00
   6.1668191e+00   8.0000000e+00
   6.1742216e+00   8.0000000e+00
   6.1816579e+00   8.0000000e+00
   6.1891283e+00   8.0000000e+00
   6.1966327e+00   8.0000000e+00
   6.2041711e+00   8.0000000e+00
   6.2117437e+00   8.0000000e+00
   6.2193504e+00   8.0000000e+00
   6.2269914e+00   8.0000000e+00
   6.2346666e+00   8.0000000e+00
   6.2423762e+00   8.0000000e+00
   6.2501202e+00   8.0000000e+00
   6.2578987e+00   8.0000000e+00
   6.2657117e+00   8.0000000e+00
   6.2735593e+00   8.0000000e+00
   6.2814416e+00   8.0000000e+00
   6.2893587e+00   8.0000000e+00
   6.2973107e+00   8.0000000e+00
   6.3052977e+00   8.0000000e+00
   6.3133197e+00   8.0000000e+00
   6.3213768e+00   8.0000000e+00
   6.3294693e+00   8.0000000e+00
   6.3375970e+00   8.0000000e+00
   6.3457603e+00   8.0000000e+00
   6.3539591e+00   8.0000000e+00
   6.3621936e+00   8.0000000e+00
   6.3704639e+00   8.0000000e+00
   6.3787702e+00   8.0000000e+00
   6.3871125e+00   8.0000000e+00
   6.3954910e+00   8.0000000e+00
   6.4039058e+00   8.0000000e+00
   6.4123570e+00   8.0000000e+00
   6.4208448e+00   8.0000000e+00
   6.4293694e+00   8.0000000e+00
   6.4379308e+00   8.0000000e+00
   6.4465293e+00   8.0000000e+00
   6.4551649e+00   8.0000000e+00
   6.4638379e+00   8.0000000e+00
   6.4725483e+00   8.0000000e+00
   6.4812964e+00   8.0000000e+00
   6.4900823e+00   8.0000000e+00
   6.4989062e+00   8.0000000e+00
   6.5077683e+00   8.0000000e+00
   6.5166630e+00   8.0000000e+00
   6.5255577e+00   8.0000000e+00
   6.5344524e+00   8.0000000e+00
   6.5433472e+00   8.0000000e+00
   6.5522419e+00   8.0000000e+00
   6.5611366e+00   8.0000000e+00
   6.5700313e+00   8.0000000e+00
   6.5789261e+00   8.0000000e+00
   6.5878208e+00   8.0000000e+00
   6.5967155e+00   8.0000000e+00
   6.6056102e+00   8.0000000e+00
   6.6145050e+00   8.0000000e+00
   6.6233997e+00   8.0000000e+00
   6.6322944e+00   8.0000000e+00
   6.6411891e+00   8.0000000e+00
   6.6500839e+00   8.0000000e+00
   6.6589786e+00   8.0000000e+00
   6.6678733e+00   8.0000000e+00
   6.6767680e+00   8.0000000e+00
   6.6856628e+00   8.0000000e+00
   6.6945575e+00   8.0000000e+00
   6.7034522e+00   8.0000000e+00
   6.7123469e+00   8.0000000e+00
   6.7212417e+00   8.0000000e+00
   6.7301364e+00   8.0000000e+00
   6.7390311e+00   8.0000000e+00
   6.7479258e+00   8.0000000e+00
   6.7568205e+00   8.0000000e+00
   6.7657153e+00   8.0000000e+00
   6.7746100e+00   8.0000000e+00
   6.7835047e+00   8.0000000e+00
   6.7923994e+00   8.0000000e+00
   6.8012942e+00   8.0000000e+00
   6.8101889e+00   8.0000000e+00
   6.8190836e+00   8.0000000e+00
   6.8279783e+00   8.0000000e+00
   6.8368731e+00   8.0000000e+00
   6.8457678e+00   8.0000000e+00
   6.8546625e+00   8.0000000e+00
   6.8635572e+00   8.0000000e+00
   6.8724520e+00   8.0000000e+00
   6.8813467e+00   8.0000000e+00
   6.8902414e+00   8.0000000e+00
   6.8991361e+00   8.0000000e+00
   6.9080309e+00   8.0000000e+00
   6.9169256e+00   8.0000000e+00
   6.9258203e+00   8.0000000e+00
   6.9347150e+00   8.0000000e+00
   6.9436098e+00   8.0000000e+00
   6.9525045e+00   8.0000000e+00
   6.9613992e+00   8.0000000e+00
   6.9702939e+00   8.0000000e+00
   6.9791887e+00   8.0000000e+00
   6.9880834e+00   8.0000000e+00
   6.9969781e+00   8.0000000e+00
   7.0058728e+00   8.0000000e+00
   7.0147676e+00   8.0000000e+00
   7.0236623e+00   8.0000000e+00
   7.0325570e+00   8.0000000e+00
   7.0414517e+00   8.0000000e+00
   7.0503465e+00   8.0000000e+00
   7.0592412e+00   8.0000000e+00
   7.0681359e+00   8.0000000e+00
   7.0770306e+00   8.0000000e+00
   7.0859254e+00   8.0000000e+00
   7.0948201e+00   8.0000000e+00
   7.1037148e+00   8.0000000e+00
   7.1126095e+00   8.0000000e+00
   7.1215043e+00   8.0000000e+00
   7.1303990e+00   8.0000000e+00
   7.1392937e+00   8.0000000e+00
   7.1481884e+00   8.0000000e+00
   7.1570832e+00   8.0000000e+00
   7.1659779e+00   8.0000000e+00
   7.1748726e+00   8.0000000e+00
   7.1837673e+00   8.0000000e+00
   7.1926621e+00   8.0000000e+00
   7.2015568e+00   8.0000000e+00
   7.2104515e+00   8.0000000e+00
   7.2193462e+00   8.0000000e+00
   7.2282409e+00   8.0000000e+00
   7.2371357e+00   8.0000000e+00
   7.2460304e+00   8.0000000e+00
   7.2549251e+00   8.0000000e+00
   7.2638199e+00   8.0000000e+00
   7.2727146e+00   8.0000000e+00
   7.2816093e+00   8.0000000e+00
   7.2905040e+00   8.0000000e+00
   7.2993987e+00   8.0000000e+00
   7.3082935e+00   8.0000000e+00
   7.3171882e+00   8.0000000e+00
   7.3260829e+00   8.0000000e+00
   7.3349776e+00   8.0000000e+00
   7.3438724e+00   8.0000000e+00
   7.3527671e+00   8.0000000e+00
   7.3616618e+00   8.0000000e+00
   7.3705565e+00   8.0000000e+00
   7.3794513e+00   8.0000000e+00
   7.3883460e+00   8.0000000e+00
   7.3972407e+00   8.0000000e+00
   7.4061354e+00   8.0000000e+00
   7.4150302e+00   8.0000000e+00
   7.4239249e+00   8.0000000e+00
   7.4328196e+00   8.0000000e+00
   7.4417143e+00   8.0000000e+00
   7.4506091e+00   8.0000000e+00
   7.4595038e+00   8.0000000e+00
   7.4683985e+00   8.0000000e+00
   7.4772932e+00   8.0000000e+00
   7.4861880e+00   8.0000000e+00
   7.4950827e+00   8.0000000e+00
   7.5039774e+00   8.0000000e+00
   7.5128721e+00   8.0000000e+00
   7.5217669e+00   8.0000000e+00
   7.5306616e+00   8.0000000e+00
   7.5395563e+00   8.0000000e+00
   7.5484510e+00   8.0000000e+00
   7.5573458e+00   8.0000000e+00
   7.5662405e+00   8.0000000e+00
   7.5751352e+00   8.0000000e+00
   7.5840299e+00   8.0000000e+00
   7.5929247e+00   8.0000000e+00
   7.6018194e+00   8.0000000e+00
   7.6107141e+00   8.0000000e+00
   7.6196088e+00   8.0000000e+00
   7.6285036e+00   8.0000000e+00
   7.6373983e+00   8.0000000e+00
   7.6462930e+00   8.0000000e+00
   7.6551877e+00   8.0000000e+00
   7.6640825e+00   8.0000000e+00
   7.6729772e+00   8.0000000e+00
   7.6818719e+00   8.0000000e+00
   7.6907666e+00   8.0000000e+00
   7.6996614e+00   8.0000000e+00
   7.7085561e+00   8.0000000e+00
   7.7174508e+00   8.0000000e+00
   7.7263455e+00   8.0000000e+00
   7.7352403e+00   8.0000000e+00
   7.7441350e+00   8.0000000e+00
   7.7530297e+00   8.0000000e+00
   7.7619244e+00   8.0000000e+00
   7.7708192e+00   8.0000000e+00
   7.7797139e+00   8.0000000e+00
   7.7886086e+00   8.0000000e+00
   7.7975033e+00   8.0000000e+00
   7.8063981e+00   8.0000000e+00
   7.8152928e+00   8.0000000e+00
   7.8241875e+00   8.0000000e+00
   7.8330822e+00   8.0000000e+00
   7.8419770e+00   8.0000000e+00
   7.8508717e+00   8.0000000e+00
   7.8597664e+00   8.0000000e+00
   7.8686611e+00   8.0000000e+00
   7.8775559e+00   8.0000000e+00
   7.8864506e+00   8.0000000e+00
   7.8953453e+00   8.0000000e+00
   7.9042400e+00   8.0000000e+00
   7.9131348e+00   8.0000000e+00
   7.9220295e+00   8.0000000e+00
   7.9309242e+00   8.0000000e+00
   7.9398189e+00   8.0000000e+00
   7.9487137e+00   8.0000000e+00
   7.9576084e+00   8.0000000e+00
   7.9665031e+00   8.0000000e+00
   7.9753978e+00   8.0000000e+00
   7.9842926e+00   8.0000000e+00
   7.9931873e+00   8.0000000e+00
   8.0020820e+00   8.0000000e+00
   8.0109767e+00   8.0000000e+00
   8.0198715e+00   8.0000000e+00
   8.0287662e+00   8.0000000e+00
   8.0376609e+00   8.0000000e+00
   8.0465556e+00   8.0000000e+00
   8.0554504e+00   8.0000000e+00
   8.0643451e+00   8.0000000e+00
   8.0732398e+00   8.0000000e+00
   8.0821345e+00   8.0000000e+00
   8.0910292e+00   8.0000000e+00
   8.0999240e+00   8.0000000e+00
   8.1088187e+00   8.0000000e+00
   8.1177134e+00   8.0000000e+00
   8.1266081e+00   8.0000000e+00
   8.1355029e+00   8.0000000e+00
   8.1443976e+00   8.0000000e+00
   8.1532923e+00   8.0000000e+00
   8.1621870e+00   8.0000000e+00
   8.1710818e+00   8.0000000e+00
   8.1799765e+00   8.0000000e+00
   8.1888712e+00   8.0000000e+00
   8.1977659e+00   8.0000000e+00
   8.2066607e+00   8.0000000e+00
   8.2155554e+00   8.0000000e+00
   8.2244501e+00   8.0000000e+00
   8.2333448e+00   8.0000000e+00
   8.2422396e+00   8.0000000e+00
   8.2511343e+00   8.0000000e+00
   8.2600290e+00   8.0000000e+00
   8.2689237e+00   8.0000000e+00
   8.2778185e+00   8.0000000e+00
   8.2867132e+00   8.0000000e+00
   8.2956079e+00   8.0000000e+00
   8.3045026e+00   8.0000000e+00
   8.3133974e+00   8.0000000e+00
   8.3222921e+00   8.0000000e+00
   8.3311868e+00   8.0000000e+00
   8.3400815e+00   8.0000000e+00
   8.3489763e+00   8.0000000e+00
   8.3578710e+00   8.0000000e+00
   8.3667657e+00   8.0000000e+00
   8.3756604e+00   8.0000000e+00
   8.3845552e+00   8.0000000e+00
   8.3934499e+00   8.0000000e+00
   8.4023446e+00   8.0000000e+00
   8.4112393e+00   8.0000000e+00
   8.4201341e+00   8.0000000e+00
   8.4290288e+00   8.0000000e+00
   8.4379235e+00   8.0000000e+00
   8.4468182e+00   8.0000000e+00
   8.4557130e+00   8.0000000e+00
   8.4646077e+00   8.0000000e+00
   8.4735024e+00   8.0000000e+00
   8.4823971e+00   8.0000000e+00
   8.4912919e+00   8.0000000e+00
   8.4921813e+00   8.0000000e+00
   8.4930708e+00   8.0000000e+00
   8.4975182e+00   8.0000000e+00
   8.4984077e+00   8.0000000e+00
   8.4992972e+00   8.0000000e+00
   8.4997764e+00   8.0000000e+00
   8.4999113e+00   8.0000000e+00
   8.4999566e+00   8.0000000e+00
   8.4999802e+00   8.0000000e+00
   8.4999989e+00   8.0000000e+00
   8.5000176e+00   8.0000000e+00
   8.5000393e+00   8.0000000e+00
   8.5001478e+00   8.0000000e+00
   8.5006904e+00   8.0000000e+00
   8.5034033e+00   8.0000000e+00
   8.5096647e+00   8.0000000e+00
   8.5159389e+00   8.0000000e+00
   8.5222402e+00   8.0000000e+00
   8.5285685e+00   8.0000000e+00
   8.5349240e+00   8.0000000e+00
   8.5413065e+00   8.0000000e+00
   8.5477162e+00   8.0000000e+00
   8.5541529e+00   8.0000000e+00
   8.5606168e+00   8.0000000e+00
   8.5671078e+00   8.0000000e+00
   8.5736260e+00   8.0000000e+00
   8.5801714e+00   8.0000000e+00
   8.5867440e+00   8.0000000e+00
   8.5933440e+00   8.0000000e+00
   8.5999713e+00   8.0000000e+00
   8.6066260e+00   8.0000000e+00
   8.6133081e+00   8.0000000e+00
   8.6200178e+00   8.0000000e+00
   8.6267550e+00   8.0000000e+00
   8.6335199e+00   8.0000000e+00
   8.6403125e+00   8.0000000e+00
   8.6471329e+00   8.0000000e+00
   8.6539812e+00   8.0000000e+00
   8.6608574e+00   8.0000000e+00
   8.6677618e+00   8.0000000e+00
   8.6746943e+00   8.0000000e+00
   8.6816552e+00   8.0000000e+00
   8.6886444e+00   8.0000000e+00
   8.6956621e+00   8.0000000e+00
   8.7027085e+00   8.0000000e+00
   8.7097837e+00   8.0000000e+00
   8.7168877e+00   8.0000000e+00
   8.7240208e+00   8.0000000e+00
   8.7311831e+00   8.0000000e+00
   8.7383747e+00   8.0000000e+00
   8.7455958e+00   8.0000000e+00
   8.7528466e+00   8.0000000e+00
   8.7601272e+00   8.0000000e+00
   8.7674378e+00   8.0000000e+00
   8.7747786e+00   8.0000000e+00
   8.7821498e+00   8.0000000e+00
   8.7895516e+00   8.0000000e+00
   8.7969842e+00   8.0000000e+00
   8.8044480e+00   8.0000000e+00
   8.8119432e+00   8.0000000e+00
   8.8194704e+00   8.0000000e+00
   8.8270299e+00   8.0000000e+00
   8.8346221e+00   8.0000000e+00
   8.8422475e+00   8.0000000e+00
   8.8499066e+00   8.0000000e+00
   8.8575996e+00   8.0000000e+00
   8.8653272e+00   8.0000000e+00
   8.8730898e+00   8.0000000e+00
   8.8808878e+00   8.0000000e+00
   8.8887219e+00   8.0000000e+00
   8.8965924e+00   8.0000000e+00
   8.9045000e+00   8.0000000e+00
   8.9124451e+00   8.0000000e+00
   8.9204284e+00   8.0000000e+00
   8.9284503e+00   8.0000000e+00
   8.9365116e+00   8.0000000e+00
   8.9446128e+00   8.0000000e+00
   8.9527546e+00   8.0000000e+00
   8.9609376e+00   8.0000000e+00
   8.9691625e+00   8.0000000e+00
   8.9774300e+00   8.0000000e+00
   8.9857408e+00   8.0000000e+00
   8.9940957e+00   8.0000000e+00
   9.0024955e+00   8.0000000e+00
   9.0109409e+00   8.0000000e+00
   9.0194328e+00   8.0000000e+00
   9.0279721e+00   8.0000000e+00
   9.0365596e+00   8.0000000e+00
   9.0451963e+00   8.0000000e+00
   9.0538832e+00   8.0000000e+00
   9.0626212e+00   8.0000000e+00
   9.0714115e+00   8.0000000e+00
   9.0802552e+00   8.0000000e+00
   9.0891533e+00   8.0000000e+00
   9.0981071e+00   8.0000000e+00
   9.1071178e+00   8.0000000e+00
   9.1161868e+00   8.0000000e+00
   9.1253155e+00   8.0000000e+00
   9.1345052e+00   8.0000000e+00
   9.1437575e+00   8.0000000e+00
   9.1530740e+00   8.0000000e+00
   9.1624564e+00   8.0000000e+00
   9.1719065e+00   8.0000000e+00
   9.1814262e+00   8.0000000e+00
   9.1910174e+00   8.0000000e+00
   9.2006822e+00   8.0000000e+00
   9.2104229e+00   8.0000000e+00
   9.2202420e+00   8.0000000e+00
   9.2301418e+00   8.0000000e+00
   9.2401252e+00   8.0000000e+00
   9.2501951e+00   8.0000000e+00
   9.2603546e+00   8.0000000e+00
   9.2706071e+00   8.0000000e+00
   9.2809562e+00   8.0000000e+00
   9.2914060e+00   8.0000000e+00
   9.3019606e+00   8.0000000e+00
   9.3126248e+00   8.0000000e+00
   9.3234037e+00   8.0000000e+00
   9.3343030e+00   8.0000000e+00
   9.3453290e+00   8.0000000e+00
   9.3564885e+00   8.0000000e+00
   9.3677894e+00   8.0000000e+00
   9.3792405e+00   8.0000000e+00
   9.3908515e+00   8.0000000e+00
   9.4026340e+00   8.0000000e+00
   9.4146008e+00   8.0000000e+00
   9.4267674e+00   8.0000000e+00
   9.4390730e+00   8.0000000e+00
   9.4513876e+00   8.0000000e+00
   9.4637120e+00   8.0000000e+00
   9.4760463e+00   8.0000000e+00
   9.4883908e+00   8.0000000e+00
   9.5007459e+00   8.0000000e+00
   9.5131118e+00   8.0000000e+00
   9.5254889e+00   8.0000000e+00
   9.5378774e+00   8.0000000e+00
   9.5502777e+00   8.0000000e+00
   9.5626900e+00   8.0000000e+00
   9.5751147e+00   8.0000000e+00
   9.5875522e+00   8.0000000e+00
   9.6000026e+00   8.0000000e+00
   9.6124664e+00   8.0000000e+00
   9.6249438e+00   8.0000000e+00
   9.6374353e+00   8.0000000e+00
   9.6499411e+00   8.0000000e+00
   9.6624616e+00   8.0000000e+00
   9.6749972e+00   8.0000000e+00
   9.6875482e+00   8.0000000e+00
   9.7001150e+00   8.0000000e+00
   9.7126978e+00   8.0000000e+00
   9.7252973e+00   8.0000000e+00
   9.7379136e+00   8.0000000e+00
   9.7505472e+00   8.0000000e+00
   9.7631984e+00   8.0000000e+00
   9.7758678e+00   8.0000000e+00
   9.7885556e+00   8.0000000e+00
   9.8012623e+00   8.0000000e+00
   9.8139884e+00   8.0000000e+00
   9.8267342e+00   8.0000000e+00
   9.8395002e+00   8.0000000e+00
   9.8522868e+00   8.0000000e+00
   9.8650899e+00   8.0000000e+00
   9.8778193e+00   8.0000000e+00
   9.8904810e+00   8.0000000e+00
   9.9030807e+00   8.0000000e+00
   9.9156234e+00   8.0000000e+00
   9.9281138e+00   8.0000000e+00
   9.9405560e+00   8.0000000e+00
   9.9529537e+00   8.0000000e+00
   9.9653103e+00   8.0000000e+00
   9.9776289e+00   8.0000000e+00
   9.9899125e+00   8.0000000e+00
   9.9911376e+00   8.0000000e+00
   9.9923628e+00   8.0000000e+00
   9.9984883e+00   8.0000000e+00
   9.9997115e+00   8.0000000e+00
   9.9998338e+00   8.0000000e+00
   9.9999561e+00   8.0000000e+00
   9.9999867e+00   8.0000000e+00
   9.9999897e+00   8.0000000e+00
   9.9999928e+00   8.0000000e+00
   9.9999943e+00   8.0000000e+00
   9.9999958e+00   8.0000000e+00
   9.9999967e+00   8.0000000e+00
   9.9999975e+00   8.0000000e+00
   9.9999980e+00   8.0000000e+00
   9.9999985e+00   8.0000000e+00
   9.9999988e+00   8.0000000e+00
   9.9999991e+00   8.0000000e+00
   9.9999994e+00   8.0000000e+00
   9.9999996e+00   8.0000000e+00
   9.9999998e+00   8.0000000e+00
   1.0000000e+01   8.0000000e+00
   1.0000000e+01   8.0000000e+00
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000001e+01   1.2000000e+01
   1.0000007e+01   1.2000000e+01
   1.0000033e+01   1.2000000e+01
   1.0000165e+01   1.2000000e+01
   1.0000824e+01   1.2000000e+01
   1.0004122e+01   1.2000000e+01
   1.0011725e+01   1.2000000e+01
   1.0019344e+01   1.2000000e+01
   1.0026997e+01   1.2000000e+01
   1.0034685e+01   1.2000000e+01
   1.0042406e+01   1.2000000e+01
   1.0050163e+01   1.2000000e+01
   1.0057954e+01   1.2000000e+01
   1.0065779e+01   1.2000000e+01
   1.0073639e+01   1.2000000e+01
   1.0081534e+01   1.2000000e+01
   1.0089463e+01   1.2000000e+01
   1.0097428e+01   1.2000000e+01
   1.0105427e+01   1.2000000e+01
   1.0113462e+01   1.2000000e+01
   1.0121532e+01   1.2000000e+01
   1.0129637e+01   1.2000000e+01
   1.0137777e+01   1.2000000e+01
   1.0145953e+01   1.2000000e+01
   1.0154164e+01   1.2000000e+01
   1.0162412e+01   1.2000000e+01
   1.0170695e+01   1.2000000e+01
   1.0179014e+01   1.2000000e+01
   1.0187369e+01   1.2000000e+01
   1.0195761e+01   1.2000000e+01
   1.0204188e+01   1.2000000e+01
   1.0212653e+01   1.2000000e+01
   1.0221154e+01   1.2000000e+01
   1.0229691e+01   1.2000000e+01
   1.0238266e+01   1.2000000e+01
   1.0246878e+01   1.2000000e+01
   1.0255527e+01   1.2000000e+01
   1.0264213e+01   1.2000000e+01
   1.0272937e+01   1.2000000e+01
   1.0281699e+01   1.2000000e+01
   1.0290498e+01   1.2000000e+01
   1.0299335e+01   1.2000000e+01
   1.0308211e+01   1.2000000e+01
   1.0317125e+01   1.2000000e+01
   1.0326078e+01   1.2000000e+01
   1.0335070e+01   1.2000000e+01
   1.0344100e+01   1.2000000e+01
   1.0353169e+01   1.2000000e+01
   1.0362278e+01   1.2000000e+01
   1.0371427e+01   1.2000000e+01
   1.0380615e+01   1.2000000e+01
   1.0389843e+01   1.2000000e+01
   1.0399111e+01   1.2000000e+01
   1.0408420e+01   1.2000000e+01
   1.0417769e+01   1.2000000e+01
   1.0427159e+01   1.2000000e+01
   1.0436591e+01   1.2000000e+01
   1.0446063e+01   1.2000000e+01
   1.0455577e+01   1.2000000e+01
   1.0465132e+01   1.2000000e+01
   1.0474730e+01   1.2000000e+01
   1.0484370e+01   1.2000000e+01
   1.0494052e+01   1.2000000e+01
   1.0503777e+01   1.2000000e+01
   1.0513545e+01   1.2000000e+01
   1.0523357e+01   1.2000000e+01
   1.0533212e+01   1.2000000e+01
   1.0543110e+01   1.2000000e+01
   1.0553053e+01   1.2000000e+01
   1.0563040e+01   1.2000000e+01
   1.0573072e+01   1.2000000e+01
   1.0583148e+01   1.2000000e+01
   1.0593270e+01   1.2000000e+01
   1.0603438e+01   1.2000000e+01
   1.0613651e+01   1.2000000e+01
   1.0623910e+01   1.2000000e+01
   1.0634216e+01   1.2000000e+01
   1.0644569e+01   1.2000000e+01
   1.0654968e+01   1.2000000e+01
   1.0665415e+01   1.2000000e+01
   1.0675910e+01   1.2000000e+01
   1.0686453e+01   1.2000000e+01
   1.0697045e+01   1.2000000e+01
   1.0707685e+01   1.2000000e+01
   1.0718374e+01   1.2000000e+01
   1.0729113e+01   1.2000000e+01
   1.0739902e+01   1.2000000e+01
   1.0750740e+01   1.2000000e+01
   1.0761630e+01   1.2000000e+01
   1.0772571e+01   1.2000000e+01
   1.0783563e+01   1.2000000e+01
   1.0794606e+01   1.2000000e+01
   1.0805702e+01   1.2000000e+01
   1.0816851e+01   1.2000000e+01
   1.0828052e+01   1.2000000e+01
   1.0839307e+01   1.2000000e+01
   1.0850616e+01   1.2000000e+01
   1.0861979e+01   1.2000000e+01
   1.0873397e+01   1.2000000e+01
   1.0884870e+01   1.2000000e+01
   1.0896399e+01   1.2000000e+01
   1.0907984e+01   1.2000000e+01
   1.0919625e+01   1.2000000e+01
   1.0931324e+01   1.2000000e+01
   1.0943080e+01   1.2000000e+01
   1.0954894e+01   1.2000000e+01
   1.0966766e+01   1.2000000e+01
   1.0978698e+01   1.2000000e+01
   1.0990689e+01   1.2000000e+01
   1.1002740e+01   1.2000000e+01
   1.1014852e+01   1.2000000e+01
   1.1027025e+01   1.2000000e+01
   1.1039260e+01   1.2000000e+01
   1.1051556e+01   1.2000000e+01
   1.1063916e+01   1.2000000e+01
   1.1076339e+01   1.2000000e+01
   1.1088826e+01   1.2000000e+01
   1.1101378e+01   1.2000000e+01
   1.1113995e+01   1.2000000e+01
   1.1126677e+01   1.2000000e+01
   1.1139426e+01   1.2000000e+01
   1.1152242e+01   1.2000000e+01
   1.1165126e+01   1.2000000e+01
   1.1178078e+01   1.2000000e+01
   1.1191099e+01   1.2000000e+01
   1.1204146e+01   1.2000000e+01
   1.1217218e+01   1.2000000e+01
   1.1230316e+01   1.2000000e+01
   1.1243440e+01   1.2000000e+01
   1.1256590e+01   1.2000000e+01
   1.1269766e+01   1.2000000e+01
   1.1282969e+01   1.2000000e+01
   1.1296199e+01   1.2000000e+01
   1.1309455e+01   1.2000000e+01
   1.1322740e+01   1.2000000e+01
   1.1336051e+01   1.2000000e+01
   1.1349391e+01   1.2000000e+01
   1.1362758e+01   1.2000000e+01
   1.1376154e+01   1.2000000e+01
   1.1389578e+01   1.2000000e+01
   1.1403031e+01   1.2000000e+01
   1.1416513e+01   1.2000000e+01
   1.1430024e+01   1.2000000e+01
   1.1443564e+01   1.2000000e+01
   1.1457134e+01   1.2000000e+01
   1.1470735e+01   1.2000000e+01
   1.1484365e+01   1.2000000e+01
   1.1498026e+01   1.2000000e+01
   1.1511717e+01   1.2000000e+01
   1.1525439e+01   1.2000000e+01
   1.1539193e+01   1.2000000e+01
   1.1552977e+01   1.2000000e+01
   1.1566794e+01   1.2000000e+01
   1.1580642e+01   1.2000000e+01
   1.1594522e+01   1.2000000e+01
   1.1608435e+01   1.2000000e+01
   1.1622380e+01   1.2000000e+01
   1.1636358e+01   1.2000000e+01
   1.1650370e+01   1.2000000e+01
   1.1664414e+01   1.2000000e+01
   1.1678492e+01   1.2000000e+01
   1.1692604e+01   1.2000000e+01
   1.1706750e+01   1.2000000e+01
   1.1720931e+01   1.2000000e+01
   1.1735146e+01   1.2000000e+01
   1.1749396e+01   1.2000000e+01
   1.1763681e+01   1.2000000e+01
   1.1778002e+01   1.2000000e+01
   1.1792358e+01   1.2000000e+01
   1.1806750e+01   1.2000000e+01
   1.1821178e+01   1.2000000e+01
   1.1835643e+01   1.2000000e+01
   1.1850144e+01   1.2000000e+01
   1.1864682e+01   1.2000000e+01
   1.1879258e+01   1.2000000e+01
   1.1893871e+01   1.2000000e+01
   1.1908522e+01   1.2000000e+01
   1.1923210e+01   1.2000000e+01
   1.1937938e+01   1.2000000e+01
   1.1952703e+01   1.2000000e+01
   1.1967508e+01   1.2000000e+01
   1.1982352e+01   1.2000000e+01
   1.1997235e+01   1.2000000e+01
   1.2012130e+01   1.2000000e+01
   1.2026996e+01   1.2000000e+01
   1.2041834e+01   1.2000000e+01
   1.2056645e+01   1.2000000e+01
   1.2071429e+01   1.2000000e+01
   1.2086189e+01   1.2000000e+01
   1.2100924e+01   1.2000000e+01
   1.2115636e+01   1.2000000e+01
   1.2130326e+01   1.2000000e+01
   1.2144995e+01   1.2000000e+01
   1.2159642e+01   1.2000000e+01
   1.2174270e+01   1.2000000e+01
   1.2188879e+01   1.2000000e+01
   1.2203470e+01   1.2000000e+01
   1.2218043e+01   1.2000000e+01
   1.2232600e+01   1.2000000e+01
   1.2247141e+01   1.2000000e+01
   1.2261666e+01   1.2000000e+01
   1.2276176e+01   1.2000000e+01
   1.2290673e+01   1.2000000e+01
   1.2305155e+01   1.2000000e+01
   1.2319626e+01   1.2000000e+01
   1.2334084e+01   1.2000000e+01
   1.2348530e+01   1.2000000e+01
   1.2362965e+01   1.2000000e+01
   1.2377390e+01   1.2000000e+01
   1.2391805e+01   1.2000000e+01
   1.2406211e+01   1.2000000e+01
   1.2420608e+01   1.2000000e+01
   1.2434996e+01   1.2000000e+01
   1.2449377e+01   1.2000000e+01
   1.2463750e+01   1.2000000e+01
   1.2478117e+01   1.2000000e+01
   1.2492477e+01   1.2000000e+01
   1.2506832e+01   1.2000000e+01
   1.2521180e+01   1.2000000e+01
   1.2535524e+01   1.2000000e+01
   1.2549864e+01   1.2000000e+01
   1.2564199e+01   1.2000000e+01
   1.2578531e+01   1.2000000e+01
   1.2592860e+01   1.2000000e+01
   1.2607185e+01   1.2000000e+01
   1.2621509e+01   1.2000000e+01
   1.2635830e+01   1.2000000e+01
   1.2650150e+01   1.2000000e+01
   1.2664469e+01   1.2000000e+01
   1.2678787e+01   1.2000000e+01
   1.2693104e+01   1.2000000e+01
   1.2707422e+01   1.2000000e+01
   1.2721740e+01   1.2000000e+01
   1.2736058e+01   1.2000000e+01
   1.2750378e+01   1.2000000e+01
   1.2764699e+01   1.2000000e+01
   1.2779023e+01   1.2000000e+01
   1.2793348e+01   1.2000000e+01
   1.2807676e+01   1.2000000e+01
   1.2822007e+01   1.2000000e+01
   1.2836341e+01   1.2000000e+01
   1.2850678e+01   1.2000000e+01
   1.2865020e+01   1.2000000e+01
   1.2879366e+01   1.2000000e+01
   1.2893716e+01   1.2000000e+01
   1.2908072e+01   1.2000000e+01
   1.2922433e+01   1.2000000e+01
   1.2936799e+01   1.2000000e+01
   1.2951171e+01   1.2000000e+01
   1.2965550e+01   1.2000000e+01
   1.2979935e+01   1.2000000e+01
   1.2994327e+01   1.2000000e+01
   1.3008726e+01   1.2000000e+01
   1.3023133e+01   1.2000000e+01
   1.3037548e+01   1.2000000e+01
   1.3051971e+01   1.2000000e+01
   1.3066402e+01   1.2000000e+01
   1.3080842e+01   1.2000000e+01
   1.3095292e+01   1.2000000e+01
   1.3109750e+01   1.2000000e+01
   1.3124219e+01   1.2000000e+01
   1.3138697e+01   1.2000000e+01
   1.3153186e+01   1.2000000e+01
   1.3167686e+01   1.2000000e+01
   1.3182196e+01   1.2000000e+01
   1.3196718e+01   1.2000000e+01
   1.3211251e+01   1.2000000e+01
   1.3225796e+01   1.2000000e+01
   1.3240354e+01   1.2000000e+01
   1.3254923e+01   1.2000000e+01
   1.3269506e+01   1.2000000e+01
   1.3284102e+01   1.2000000e+01
   1.3298711e+01   1.2000000e+01
   1.3313333e+01   1.2000000e+01
   1.3327970e+01   1.2000000e+01
   1.3342621e+01   1.2000000e+01
   1.3357286e+01   1.2000000e+01
   1.3371967e+01   1.2000000e+01
   1.3386662e+01   1.2000000e+01
   1.3401374e+01   1.2000000e+01
   1.3416101e+01   1.2000000e+01
   1.3430844e+01   1.2000000e+01
   1.3445603e+01   1.2000000e+01
   1.3460379e+01   1.2000000e+01
   1.3475172e+01   1.2000000e+01
   1.3489983e+01   1.2000000e+01
   1.3504811e+01   1.2000000e+01
   1.3519657e+01   1.2000000e+01
   1.3534521e+01   1.2000000e+01
   1.3549404e+01   1.2000000e+01
   1.3564305e+01   1.2000000e+01
   1.3579226e+01   1.2000000e+01
   1.3594166e+01   1.2000000e+01
   1.3609126e+01   1.2000000e+01
   1.3624106e+01   1.2000000e+01
   1.3639107e+01   1.2000000e+01
   1.3654128e+01   1.2000000e+01
   1.3669171e+01   1.2000000e+01
   1.3684234e+01   1.2000000e+01
   1.3699320e+01   1.2000000e+01
   1.3714427e+01   1.2000000e+01
   1.3729557e+01   1.2000000e+01
   1.3744709e+01   1.2000000e+01
   1.3759885e+01   1.2000000e+01
   1.3775083e+01   1.2000000e+01
   1.3790306e+01   1.2000000e+01
   1.3805552e+01   1.2000000e+01
   1.3820823e+01   1.2000000e+01
   1.3836118e+01   1.2000000e+01
   1.3851438e+01   1.2000000e+01
   1.3866784e+01   1.2000000e+01
   1.3882155e+01   1.2000000e+01
   1.3897552e+01   1.2000000e+01
   1.3912976e+01   1.2000000e+01
   1.3928426e+01   1.2000000e+01
   1.3943903e+01   1.2000000e+01
   1.3959408e+01   1.2000000e+01
   1.3974941e+01   1.2000000e+01
   1.3990501e+01   1.2000000e+01
   1.3992060e+01   1.2000000e+01
   1.3993619e+01   1.2000000e+01
   1.3994399e+01   1.2000000e+01
   1.3995178e+01   1.2000000e+01
   1.3999075e+01   1.2000000e+01
   1.3999858e+01   1.2000000e+01
   1.3999937e+01   1.2000000e+01
   1.3999945e+01   1.2000000e+01
   1.3999952e+01   1.2000000e+01
   1.3999992e+01   1.2000000e+01
   1.3999996e+01   1.2000000e+01
   1.3999997e+01   1.2000000e+01
   1.3999998e+01   1.2000000e+01
   1.3999998e+01   1.2000000e+01
   1.3999999e+01   1.2000000e+01
   1.3999999e+01   1.2000000e+01
   1.3999999e+01   1.2000000e+01
   1.3999999e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000001e+01   1.6000000e+01
   1.4000007e+01   1.6000000e+01
   1.4000034e+01   1.6000000e+01
   1.4000168e+01   1.6000000e+01
   1.4000839e+01   1.6000000e+01
   1.4004193e+01   1.6000000e+01
   1.4012436e+01   1.6000000e+01
   1.4020693e+01   1.6000000e+01
   1.4028985e+01   1.6000000e+01
   1.4037313e+01   1.6000000e+01
   1.4045678e+01   1.6000000e+01
   1.4054079e+01   1.6000000e+01
   1.4062516e+01   1.6000000e+01
   1.4070989e+01   1.6000000e+01
   1.4079500e+01   1.6000000e+01
   1.4088047e+01   1.6000000e+01
   1.4096631e+01   1.6000000e+01
   1.4105252e+01   1.6000000e+01
   1.4113911e+01   1.6000000e+01
   1.4122607e+01   1.6000000e+01
   1.4131340e+01   1.6000000e+01
   1.4140112e+01   1.6000000e+01
   1.4148921e+01   1.6000000e+01
   1.4157768e+01   1.6000000e+01
   1.4166654e+01   1.6000000e+01
   1.4175578e+01   1.6000000e+01
   1.4184540e+01   1.6000000e+01
   1.4193542e+01   1.6000000e+01
   1.4202582e+01   1.6000000e+01
   1.4211662e+01   1.6000000e+01
   1.4220781e+01   1.6000000e+01
   1.4229939e+01   1.6000000e+01
   1.4239138e+01   1.6000000e+01
   1.4248376e+01   1.6000000e+01
   1.4257655e+01   1.6000000e+01
   1.4266974e+01   1.6000000e+01
   1.4276334e+01   1.6000000e+01
   1.4285734e+01   1.6000000e+01
   1.4295176e+01   1.6000000e+01
   1.4304659e+01   1.6000000e+01
   1.4314184e+01   1.6000000e+01
   1.4323750e+01   1.6000000e+01
   1.4333358e+01   1.6000000e+01
   1.4343009e+01   1.6000000e+01
   1.4352702e+01   1.6000000e+01
   1.4362438e+01   1.6000000e+01
   1.4372218e+01   1.6000000e+01
   1.4382040e+01   1.6000000e+01
   1.4391906e+01   1.6000000e+01
   1.4401816e+01   1.6000000e+01
   1.4411770e+01   1.6000000e+01
   1.4421769e+01   1.6000000e+01
   1.4431812e+01   1.6000000e+01
   1.4441900e+01   1.6000000e+01
   1.4452034e+01   1.6000000e+01
   1.4462213e+01   1.6000000e+01
   1.4472438e+01   1.6000000e+01
   1.4482709e+01   1.6000000e+01
   1.4493027e+01   1.6000000e+01
   1.4503391e+01   1.6000000e+01
   1.4513803e+01   1.6000000e+01
   1.4524263e+01   1.6000000e+01
   1.4534770e+01   1.6000000e+01
   1.4545325e+01   1.6000000e+01
   1.4555929e+01   1.6000000e+01
   1.4566582e+01   1.6000000e+01
   1.4577284e+01   1.6000000e+01
   1.4588035e+01   1.6000000e+01
   1.4598837e+01   1.6000000e+01
   1.4609689e+01   1.6000000e+01
   1.4620591e+01   1.6000000e+01
   1.4631545e+01   1.6000000e+01
   1.4642550e+01   1.6000000e+01
   1.4653607e+01   1.6000000e+01
   1.4664717e+01   1.6000000e+01
   1.4675879e+01   1.6000000e+01
   1.4687094e+01   1.6000000e+01
   1.4698363e+01   1.6000000e+01
   1.4709685e+01   1.6000000e+01
   1.4721063e+01   1.6000000e+01
   1.4732495e+01   1.6000000e+01
   1.4743982e+01   1.6000000e+01
   1.4755525e+01   1.6000000e+01
   1.4767124e+01   1.6000000e+01
   1.4778780e+01   1.6000000e+01
   1.4790493e+01   1.6000000e+01
   1.4802264e+01   1.6000000e+01
   1.4814093e+01   1.6000000e+01
   1.4825981e+01   1.6000000e+01
   1.4837928e+01   1.6000000e+01
   1.4849934e+01   1.6000000e+01
   1.4862001e+01   1.6000000e+01
   1.4874128e+01   1.6000000e+01
   1.4886317e+01   1.6000000e+01
   1.4898568e+01   1.6000000e+01
   1.4910881e+01   1.6000000e+01
   1.4923256e+01   1.6000000e+01
   1.4935696e+01   1.6000000e+01
   1.4948200e+01   1.6000000e+01
   1.4960768e+01   1.6000000e+01
   1.4973401e+01   1.6000000e+01
   1.4986101e+01   1.6000000e+01
   1.4998867e+01   1.6000000e+01
   1.5011701e+01   1.6000000e+01
   1.5024602e+01   1.6000000e+01
   1.5037571e+01   1.6000000e+01
   1.5050610e+01   1.6000000e+01
   1.5063719e+01   1.6000000e+01
   1.5076899e+01   1.6000000e+01
   1.5090149e+01   1.6000000e+01
   1.5103472e+01   1.6000000e+01
   1.5116867e+01   1.6000000e+01
   1.5130336e+01   1.6000000e+01
   1.5143878e+01   1.6000000e+01
   1.5157496e+01   1.6000000e+01
   1.5171190e+01   1.6000000e+01
   1.5184960e+01   1.6000000e+01
   1.5198807e+01   1.6000000e+01
   1.5212733e+01   1.6000000e+01
   1.5226737e+01   1.6000000e+01
   1.5240821e+01   1.6000000e+01
   1.5254986e+01   1.6000000e+01
   1.5269233e+01   1.6000000e+01
   1.5283562e+01   1.6000000e+01
   1.5297974e+01   1.6000000e+01
   1.5312470e+01   1.6000000e+01
   1.5327052e+01   1.6000000e+01
   1.5341720e+01   1.6000000e+01
   1.5356475e+01   1.6000000e+01
   1.5371318e+01   1.6000000e+01
   1.5386250e+01   1.6000000e+01
   1.5401272e+01   1.6000000e+01
   1.5416386e+01   1.6000000e+01
   1.5431592e+01   1.6000000e+01
   1.5446891e+01   1.6000000e+01
   1.5462284e+01   1.6000000e+01
   1.5477774e+01   1.6000000e+01
   1.5493360e+01   1.6000000e+01
   1.5509043e+01   1.6000000e+01
   1.5524826e+01   1.6000000e+01
   1.5540709e+01   1.6000000e+01
   1.5556694e+01   1.6000000e+01
   1.5572782e+01   1.6000000e+01
   1.5588973e+01   1.6000000e+01
   1.5605270e+01   1.6000000e+01
   1.5621674e+01   1.6000000e+01
   1.5638186e+01   1.6000000e+01
   1.5654807e+01   1.6000000e+01
   1.5671539e+01   1.6000000e+01
   1.5688383e+01   1.6000000e+01
   1.5705342e+01   1.6000000e+01
   1.5722415e+01   1.6000000e+01
   1.5739606e+01   1.6000000e+01
   1.5756915e+01   1.6000000e+01
   1.5774344e+01   1.6000000e+01
   1.5791894e+01   1.6000000e+01
   1.5809568e+01   1.6000000e+01
   1.5827367e+01   1.6000000e+01
   1.5845293e+01   1.6000000e+01
   1.5863347e+01   1.6000000e+01
   1.5881531e+01   1.6000000e+01
   1.5899848e+01   1.6000000e+01
   1.5918299e+01   1.6000000e+01
   1.5936886e+01   1.6000000e+01
   1.5955611e+01   1.6000000e+01
   1.5974476e+01   1.6000000e+01
   1.5993483e+01   1.6000000e+01
   1.6012634e+01   1.6000000e+01
   1.6031932e+01   1.6000000e+01
   1.6051378e+01   1.6000000e+01
   1.6070975e+01   1.6000000e+01
   1.6090726e+01   1.6000000e+01
   1.6110632e+01   1.6000000e+01
   1.6130695e+01   1.6000000e+01
   1.6150920e+01   1.6000000e+01
   1.6171307e+01   1.6000000e+01
   1.6191860e+01   1.6000000e+01
   1.6212582e+01   1.6000000e+01
   1.6233474e+01   1.6000000e+01
   1.6254540e+01   1.6000000e+01
   1.6275783e+01   1.6000000e+01
   1.6297205e+01   1.6000000e+01
   1.6318810e+01   1.6000000e+01
   1.6340601e+01   1.6000000e+01
   1.6362581e+01   1.6000000e+01
   1.6384753e+01   1.6000000e+01
   1.6407121e+01   1.6000000e+01
   1.6429687e+01   1.6000000e+01
   1.6452456e+01   1.6000000e+01
   1.6475432e+01   1.6000000e+01
   1.6498617e+01   1.6000000e+01
   1.6522015e+01   1.6000000e+01
   1.6545631e+01   1.6000000e+01
   1.6569469e+01   1.6000000e+01
   1.6593533e+01   1.6000000e+01
   1.6617826e+01   1.6000000e+01
   1.6642354e+01   1.6000000e+01
   1.6667121e+01   1.6000000e+01
   1.6692131e+01   1.6000000e+01
   1.6717390e+01   1.6000000e+01
   1.6742902e+01   1.6000000e+01
   1.6768672e+01   1.6000000e+01
   1.6794706e+01   1.6000000e+01
   1.6821009e+01   1.6000000e+01
   1.6847586e+01   1.6000000e+01
   1.6874443e+01   1.6000000e+01
   1.6901586e+01   1.6000000e+01
   1.6929022e+01   1.6000000e+01
   1.6956756e+01   1.6000000e+01
   1.6984795e+01   1.6000000e+01
   1.7013145e+01   1.6000000e+01
   1.7041814e+01   1.6000000e+01
   1.7070783e+01   1.6000000e+01
   1.7099983e+01   1.6000000e+01
   1.7129419e+01   1.6000000e+01
   1.7159095e+01   1.6000000e+01
   1.7189018e+01   1.6000000e+01
   1.7219192e+01   1.6000000e+01
   1.7249622e+01   1.6000000e+01
   1.7280314e+01   1.6000000e+01
   1.7311273e+01   1.6000000e+01
   1.7342506e+01   1.6000000e+01
   1.7374017e+01   1.6000000e+01
   1.7405814e+01   1.6000000e+01
   1.7437903e+01   1.6000000e+01
   1.7470291e+01   1.6000000e+01
   1.7502983e+01   1.6000000e+01
   1.7535988e+01   1.6000000e+01
   1.7569312e+01   1.6000000e+01
   1.7602964e+01   1.6000000e+01
   1.7636950e+01   1.6000000e+01
   1.7671280e+01   1.6000000e+01
   1.7705961e+01   1.6000000e+01
   1.7741002e+01   1.6000000e+01
   1.7776412e+01   1.6000000e+01
   1.7812201e+01   1.6000000e+01
   1.7848378e+01   1.6000000e+01
   1.7884953e+01   1.6000000e+01
   1.7921937e+01   1.6000000e+01
   1.7959341e+01   1.6000000e+01
   1.7997176e+01   1.6000000e+01
   1.7999088e+01   1.6000000e+01
   1.7999279e+01   1.6000000e+01
   1.7999470e+01   1.6000000e+01
   1.7999566e+01   1.6000000e+01
   1.7999662e+01   1.6000000e+01
   1.7999709e+01   1.6000000e+01
   1.7999757e+01   1.6000000e+01
   1.7999996e+01   1.6000000e+01
   1.8000000e+01   1.6000000e+01
   1.8000000e+01   1.6000000e+01
   1.8000000e+01   1.6000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000001e+01   2.0000000e+01
   1.8000004e+01   2.0000000e+01
   1.8000021e+01   2.0000000e+01
   1.8000105e+01   2.0000000e+01
   1.8000527e+01   2.0000000e+01
   1.8002637e+01   2.0000000e+01
   1.8011366e+01   2.0000000e+01
   1.8020101e+01   2.0000000e+01
   1.8028873e+01   2.0000000e+01
   1.8037684e+01   2.0000000e+01
   1.8046533e+01   2.0000000e+01
   1.8055420e+01   2.0000000e+01
   1.8064345e+01   2.0000000e+01
   1.8073309e+01   2.0000000e+01
   1.8082312e+01   2.0000000e+01
   1.8091354e+01   2.0000000e+01
   1.8100435e+01   2.0000000e+01
   1.8109556e+01   2.0000000e+01
   1.8118716e+01   2.0000000e+01
   1.8127916e+01   2.0000000e+01
   1.8137156e+01   2.0000000e+01
   1.8146436e+01   2.0000000e+01
   1.8155756e+01   2.0000000e+01
   1.8165118e+01   2.0000000e+01
   1.8174520e+01   2.0000000e+01
   1.8183963e+01   2.0000000e+01
   1.8193448e+01   2.0000000e+01
   1.8202974e+01   2.0000000e+01
   1.8212542e+01   2.0000000e+01
   1.8222152e+01   2.0000000e+01
   1.8231804e+01   2.0000000e+01
   1.8241499e+01   2.0000000e+01
   1.8251237e+01   2.0000000e+01
   1.8261018e+01   2.0000000e+01
   1.8270842e+01   2.0000000e+01
   1.8280709e+01   2.0000000e+01
   1.8290621e+01   2.0000000e+01
   1.8300577e+01   2.0000000e+01
   1.8310577e+01   2.0000000e+01
   1.8320622e+01   2.0000000e+01
   1.8330712e+01   2.0000000e+01
   1.8340847e+01   2.0000000e+01
   1.8351028e+01   2.0000000e+01
   1.8361255e+01   2.0000000e+01
   1.8371528e+01   2.0000000e+01
   1.8381847e+01   2.0000000e+01
   1.8392214e+01   2.0000000e+01
   1.8402627e+01   2.0000000e+01
   1.8413088e+01   2.0000000e+01
   1.8423597e+01   2.0000000e+01
   1.8434155e+01   2.0000000e+01
   1.8444760e+01   2.0000000e+01
   1.8455415e+01   2.0000000e+01
   1.8466119e+01   2.0000000e+01
   1.8476872e+01   2.0000000e+01
   1.8487676e+01   2.0000000e+01
   1.8498529e+01   2.0000000e+01
   1.8509434e+01   2.0000000e+01
   1.8520390e+01   2.0000000e+01
   1.8531397e+01   2.0000000e+01
   1.8542456e+01   2.0000000e+01
   1.8553567e+01   2.0000000e+01
   1.8564731e+01   2.0000000e+01
   1.8575949e+01   2.0000000e+01
   1.8587219e+01   2.0000000e+01
   1.8598544e+01   2.0000000e+01
   1.8609923e+01   2.0000000e+01
   1.8621358e+01   2.0000000e+01
   1.8632847e+01   2.0000000e+01
   1.8644392e+01   2.0000000e+01
   1.8655994e+01   2.0000000e+01
   1.8667652e+01   2.0000000e+01
   1.8679367e+01   2.0000000e+01
   1.8691140e+01   2.0000000e+01
   1.8702971e+01   2.0000000e+01
   1.8714861e+01   2.0000000e+01
   1.8726810e+01   2.0000000e+01
   1.8738819e+01   2.0000000e+01
   1.8750888e+01   2.0000000e+01
   1.8763018e+01   2.0000000e+01
   1.8775209e+01   2.0000000e+01
   1.8787462e+01   2.0000000e+01
   1.8799777e+01   2.0000000e+01
   1.8812155e+01   2.0000000e+01
   1.8824597e+01   2.0000000e+01
   1.8837103e+01   2.0000000e+01
   1.8849674e+01   2.0000000e+01
   1.8862310e+01   2.0000000e+01
   1.8875012e+01   2.0000000e+01
   1.8887781e+01   2.0000000e+01
   1.8900617e+01   2.0000000e+01
   1.8913521e+01   2.0000000e+01
   1.8926493e+01   2.0000000e+01
   1.8939535e+01   2.0000000e+01
   1.8952646e+01   2.0000000e+01
   1.8965828e+01   2.0000000e+01
   1.8979081e+01   2.0000000e+01
   1.8992407e+01   2.0000000e+01
   1.9005805e+01   2.0000000e+01
   1.9019276e+01   2.0000000e+01
   1.9032822e+01   2.0000000e+01
   1.9046442e+01   2.0000000e+01
   1.9060139e+01   2.0000000e+01
   1.9073912e+01   2.0000000e+01
   1.9087762e+01   2.0000000e+01
   1.9101691e+01   2.0000000e+01
   1.9115698e+01   2.0000000e+01
   1.9129785e+01   2.0000000e+01
   1.9143953e+01   2.0000000e+01
   1.9158203e+01   2.0000000e+01
   1.9172535e+01   2.0000000e+01
   1.9186950e+01   2.0000000e+01
   1.9201450e+01   2.0000000e+01
   1.9216035e+01   2.0000000e+01
   1.9230706e+01   2.0000000e+01
   1.9245464e+01   2.0000000e+01
   1.9260311e+01   2.0000000e+01
   1.9275246e+01   2.0000000e+01
   1.9290272e+01   2.0000000e+01
   1.9305389e+01   2.0000000e+01
   1.9320598e+01   2.0000000e+01
   1.9335901e+01   2.0000000e+01
   1.9351298e+01   2.0000000e+01
   1.9366791e+01   2.0000000e+01
   1.9382381e+01   2.0000000e+01
   1.9398068e+01   2.0000000e+01
   1.9413855e+01   2.0000000e+01
   1.9429742e+01   2.0000000e+01
   1.9445731e+01   2.0000000e+01
   1.9461822e+01   2.0000000e+01
   1.9478018e+01   2.0000000e+01
   1.9494319e+01   2.0000000e+01
   1.9510726e+01   2.0000000e+01
   1.9527242e+01   2.0000000e+01
   1.9543868e+01   2.0000000e+01
   1.9560604e+01   2.0000000e+01
   1.9577453e+01   2.0000000e+01
   1.9594415e+01   2.0000000e+01
   1.9611493e+01   2.0000000e+01
   1.9628688e+01   2.0000000e+01
   1.9646002e+01   2.0000000e+01
   1.9663435e+01   2.0000000e+01
   1.9680990e+01   2.0000000e+01
   1.9698669e+01   2.0000000e+01
   1.9716473e+01   2.0000000e+01
   1.9734403e+01   2.0000000e+01
   1.9752462e+01   2.0000000e+01
   1.9770652e+01   2.0000000e+01
   1.9788974e+01   2.0000000e+01
   1.9807430e+01   2.0000000e+01
   1.9826022e+01   2.0000000e+01
   1.9844752e+01   2.0000000e+01
   1.9863622e+01   2.0000000e+01
   1.9882635e+01   2.0000000e+01
   1.9901792e+01   2.0000000e+01
   1.9921095e+01   2.0000000e+01
   1.9940547e+01   2.0000000e+01
   1.9960150e+01   2.0000000e+01
   1.9979906e+01   2.0000000e+01
   2.0000000e+01   2.0000000e+01


==> u_uni1.txt <==
   0.0000000e+00   2.0346837e-04
   3.1554436e-30   2.0346837e-04
   9.4971109e-03   2.0540994e-04
   2.0277808e-02   2.0763638e-04
   3.1116055e-02   2.0989903e-04
   4.2023087e-02   2.1220094e-04
   5.3000669e-02   2.1454322e-04
   6.4050757e-02   2.1692709e-04
   7.5175433e-02   2.1935381e-04
   8.6376915e-02   2.2182471e-04
   9.7657578e-02   2.2434121e-04
   1.0901996e-01   2.2690479e-04
   1.2046679e-01   2.2951706e-04
   1.3200100e-01   2.3217968e-04
   1.4362576e-01   2.3489446e-04
   1.5534449e-01   2.3766332e-04
   1.6716092e-01   2.4048831e-04
   1.7907910e-01   2.4337164e-04
   1.9110345e-01   2.4631569e-04
   2.0323883e-01   2.4932304e-04
   2.1549060e-01   2.5239647e-04
   2.2786467e-01   2.5553905e-04
   2.4036764e-01   2.5875410e-04
   2.5279086e-01   2.6198871e-04
   2.6507845e-01   2.6522778e-04
   2.7723921e-01   2.6847284e-04
   2.8928125e-01   2.7172535e-04
   3.0121170e-01   2.7498657e-04
   3.1303686e-01   2.7825763e-04
   3.2476237e-01   2.8153955e-04
   3.3639325e-01   2.8483322e-04
   3.4793407e-01   2.8813947e-04
   3.5938891e-01   2.9145904e-04
   3.7076151e-01   2.9479260e-04
   3.8205529e-01   2.9814080e-04
   3.9327336e-01   3.0150419e-04
   4.0441860e-01   3.0488332e-04
   4.1549364e-01   3.0827869e-04
   4.2650093e-01   3.1169074e-04
   4.3744275e-01   3.1511993e-04
   4.4832118e-01   3.1856666e-04
   4.5913820e-01   3.2203131e-04
   4.6989564e-01   3.2551424e-04
   4.8059522e-01   3.2901580e-04
   4.9123853e-01   3.3253632e-04
   5.0182709e-01   3.3607611e-04
   5.1236232e-01   3.3963546e-04
   5.2284556e-01   3.4321467e-04
   5.3327807e-01   3.4681400e-04
   5.4366105e-01   3.5043373e-04
   5.5399563e-01   3.5407409e-04
   5.6428288e-01   3.5773534e-04
   5.7452383e-01   3.6141771e-04
   5.8471943e-01   3.6512143e-04
   5.9487062e-01   3.6884673e-04
   6.0497828e-01   3.7259381e-04
   6.1504323e-01   3.7636288e-04
   6.2506630e-01   3.8015416e-04
   6.3504823e-01   3.8396784e-04
   6.4498978e-01   3.8780411e-04
   6.5489163e-01   3.9166316e-04
   6.6475446e-01   3.9554518e-04
   6.7457892e-01   3.9945035e-04
   6.8436564e-01   4.0337885e-04
   6.9411522e-01   4.0733086e-04
   7.0382822e-01   4.1130654e-04
   7.1350520e-01   4.1530607e-04
   7.2314671e-01   4.1932961e-04
   7.3275325e-01   4.2337733e-04
   7.4232532e-01   4.2744938e-04
   7.5186341e-01   4.3154594e-04
   7.6136799e-01   4.3566715e-04
   7.7083949e-01   4.3981318e-04
   7.8027835e-01   4.4398417e-04
   7.8968501e-01   4.4818028e-04
   7.9905988e-01   4.5240167e-04
   8.0840333e-01   4.5664847e-04
   8.1771577e-01   4.6092085e-04
   8.2699757e-01   4.6521894e-04
   8.3624910e-01   4.6954289e-04
   8.4547069e-01   4.7389285e-04
   8.5466271e-01   4.7826897e-04
   8.6382548e-01   4.8267137e-04
   8.7295934e-01   4.8710022e-04
   8.8206459e-01   4.9155564e-04
   8.9114155e-01   4.9603779e-04
   9.0019052e-01   5.0054679e-04
   9.0921180e-01   5.0508279e-04
   9.1820567e-01   5.0964593e-04
   9.2717242e-01   5.1423635e-04
   9.3611231e-01   5.1885417e-04
   9.4502561e-01   5.2349955e-04
   9.5391259e-01   5.2817261e-04
   9.6277350e-01   5.3287350e-04
   9.7160860e-01   5.3760235e-04
   9.8041812e-01   5.4235929e-04
   9.8920231e-01   5.4714446e-04
   9.9796140e-01   5.5195800e-04
   1.0066956e+00   5.5680004e-04
   1.0154052e+00   5.6167072e-04
   1.0240904e+00   5.6657017e-04
   1.0327513e+00   5.7149852e-04
   1.0413883e+00   5.7645591e-04
   1.0500015e+00   5.8144248e-04
   1.0585911e+00   5.8645835e-04
   1.0671573e+00   5.9150367e-04
   1.0757004e+00   5.9657856e-04
   1.0842204e+00   6.0168316e-04
   1.0927177e+00   6.0681761e-04
   1.1011924e+00   6.1198204e-04
   1.1096446e+00   6.1717658e-04
   1.1180746e+00   6.2240136e-04
   1.1264825e+00   6.2765652e-04
   1.1348685e+00   6.3294220e-04
   1.1432329e+00   6.3825853e-04
   1.1515756e+00   6.4360563e-04
   1.1598970e+00   6.4898367e-04
   1.1681971e+00   6.5439274e-04
   1.1764762e+00   6.5983302e-04
   1.1847344e+00   6.6530461e-04
   1.1929719e+00   6.7080766e-04
   1.2011888e+00   6.7634231e-04
   1.2093852e+00   6.8190868e-04
   1.2175613e+00   6.8750692e-04
   1.2257174e+00   6.9313717e-04
   1.2338534e+00   6.9879954e-04
   1.2419695e+00   7.0449420e-04
   1.2500660e+00   7.1022126e-04
   1.2581429e+00   7.1598087e-04
   1.2662004e+00   7.2177317e-04
   1.2742385e+00   7.2759829e-04
   1.2822575e+00   7.3345636e-04
   1.2902575e+00   7.3934753e-04
   1.2982386e+00   7.4527194e-04
   1.3062009e+00   7.5122972e-04
   1.3141446e+00   7.5722102e-04
   1.3220698e+00   7.6324596e-04
   1.3299766e+00   7.6930470e-04
   1.3378651e+00   7.7539736e-04
   1.3457354e+00   7.8152411e-04
   1.3535878e+00   7.8768506e-04
   1.3614222e+00   7.9388037e-04
   1.3692389e+00   8.0011016e-04
   1.3770378e+00   8.0637460e-04
   1.3848192e+00   8.1267380e-04
   1.3925832e+00   8.1900793e-04
   1.4003298e+00   8.2537712e-04
   1.4080592e+00   8.3178150e-04
   1.4157715e+00   8.3822125e-04
   1.4234668e+00   8.4469648e-04
   1.4311452e+00   8.5120735e-04
   1.4388068e+00   8.5775400e-04
   1.4464517e+00   8.6433656e-04
   1.4540800e+00   8.7095521e-04
   1.4616918e+00   8.7761006e-04
   1.4692873e+00   8.8430128e-04
   1.4768664e+00   8.9102900e-04
   1.4844294e+00   8.9779338e-04
   1.4919763e+00   9.0459455e-04
   1.4995072e+00   9.1143268e-04
   1.5070222e+00   9.1830790e-04
   1.5145214e+00   9.2522037e-04
   1.5220049e+00   9.3217024e-04
   1.5294728e+00   9.3915765e-04
   1.5369252e+00   9.4618275e-04
   1.5443621e+00   9.5324570e-04
   1.5517837e+00   9.6034664e-04
   1.5591901e+00   9.6748573e-04
   1.5665813e+00   9.7466311e-04
   1.5739575e+00   9.8187894e-04
   1.5813186e+00   9.8913338e-04
   1.5886649e+00   9.9642658e-04
   1.5959963e+00   1.0037587e-03
   1.6033131e+00   1.0111298e-03
   1.6106232e+00   1.0185484e-03
   1.6179368e+00   1.0260250e-03
   1.6252540e+00   1.0335601e-03
   1.6325746e+00   1.0411542e-03
   1.6398987e+00   1.0488077e-03
   1.6472263e+00   1.0565212e-03
   1.6545575e+00   1.0642952e-03
   1.6618922e+00   1.0721302e-03
   1.6692305e+00   1.0800267e-03
   1.6765722e+00   1.0879852e-03
   1.6839176e+00   1.0960062e-03
   1.6912665e+00   1.1040903e-03
   1.6986190e+00   1.1122380e-03
   1.7059750e+00   1.1204499e-03
   1.7133346e+00   1.1287264e-03
   1.7206979e+00   1.1370681e-03
   1.7280647e+00   1.1454756e-03
   1.7354351e+00   1.1539495e-03
   1.7428092e+00   1.1624902e-03
   1.7501868e+00   1.1710984e-03
   1.7575682e+00   1.1797746e-03
   1.7649531e+00   1.1885195e-03
   1.7723417e+00   1.1973335e-03
   1.7797340e+00   1.2062173e-03
   1.7871299e+00   1.2151714e-03
   1.7945295e+00   1.2241965e-03
   1.8019327e+00   1.2332932e-03
   1.8093397e+00   1.2424621e-03
   1.8167503e+00   1.2517037e-03
   1.8241647e+00   1.2610188e-03
   1.8315828e+00   1.2704079e-03
   1.8390046e+00   1.2798717e-03
   1.8464301e+00   1.2894108e-03
   1.8538593e+00   1.2990258e-03
   1.8612923e+00   1.3087174e-03
   1.8687291e+00   1.3184863e-03
   1.8761696e+00   1.3283331e-03
   1.8836138e+00   1.3382585e-03
   1.8910619e+00   1.3482631e-03
   1.8985137e+00   1.3583477e-03
   1.9059694e+00   1.3685129e-03
   1.9134288e+00   1.3787594e-03
   1.9208920e+00   1.3890879e-03
   1.9283591e+00   1.3994991e-03
   1.9358300e+00   1.4099937e-03
   1.9433047e+00   1.4205725e-03
   1.9507833e+00   1.4312362e-03
   1.9582657e+00   1.4419855e-03
   1.9657520e+00   1.4528211e-03
   1.9732421e+00   1.4637438e-03
   1.9807361e+00   1.4747543e-03
   1.9882340e+00   1.4858534e-03
   1.9957358e+00   1.4970419e-03
   2.0032415e+00   1.5083205e-03
   2.0107511e+00   1.5196901e-03
   2.0182647e+00   1.5311513e-03
   2.0257822e+00   1.5427051e-03
   2.0333036e+00   1.5543522e-03
   2.0408289e+00   1.5660933e-03
   2.0483582e+00   1.5779294e-03
   2.0558915e+00   1.5898613e-03
   2.0634287e+00   1.6018897e-03
   2.0709699e+00   1.6140156e-03
   2.0785152e+00   1.6262397e-03
   2.0860644e+00   1.6385630e-03
   2.0936176e+00   1.6509863e-03
   2.1011748e+00   1.6635104e-03
   2.1087361e+00   1.6761364e-03
   2.1163014e+00   1.6888649e-03
   2.1238707e+00   1.7016971e-03
   2.1314441e+00   1.7146336e-03
   2.1390216e+00   1.7276755e-03
   2.1466031e+00   1.7408237e-03
   2.1541888e+00   1.7540792e-03
   2.1617785e+00   1.7674428e-03
   2.1693723e+00   1.7809155e-03
   2.1769702e+00   1.7944983e-03
   2.1845722e+00   1.8081921e-03
   2.1921784e+00   1.8219979e-03
   2.1997887e+00   1.8359168e-03
   2.2074032e+00   1.8499497e-03
   2.2150218e+00   1.8640976e-03
   2.2226446e+00   1.8783615e-03
   2.2302715e+00   1.8927424e-03
   2.2379026e+00   1.9072414e-03
   2.2455380e+00   1.9218596e-03
   2.2531775e+00   1.9365979e-03
   2.2608213e+00   1.9514575e-03
   2.2684692e+00   1.9664394e-03
   2.2761214e+00   1.9815448e-03
   2.2837779e+00   1.9967746e-03
   2.2914386e+00   2.0121300e-03
   2.2991036e+00   2.0276123e-03
   2.3067728e+00   2.0432223e-03
   2.3144464e+00   2.0589613e-03
   2.3221242e+00   2.0748305e-03
   2.3298063e+00   2.0908310e-03
   2.3374928e+00   2.1069640e-03
   2.3451835e+00   2.1232306e-03
   2.3528786e+00   2.1396321e-03
   2.3605781e+00   2.1561697e-03
   2.3682819e+00   2.1728446e-03
   2.3759901e+00   2.1896579e-03
   2.3837026e+00   2.2066111e-03
   2.3914196e+00   2.2237053e-03
   2.3991409e+00   2.2409417e-03
   2.4068666e+00   2.2583217e-03
   2.4145968e+00   2.2758465e-03
   2.4223314e+00   2.2935175e-03
   2.4300704e+00   2.3113359e-03
   2.4378139e+00   2.3293032e-03
   2.4455618e+00   2.3474206e-03
   2.4533142e+00   2.3656895e-03
   2.4610711e+00   2.3841113e-03
   2.4688325e+00   2.4026873e-03
   2.4765984e+00   2.4214189e-03
   2.4843688e+00   2.4403077e-03
   2.4921438e+00   2.4593549e-03
   2.4999233e+00   2.4785620e-03
   2.4999719e+00   2.4786826e-03
   2.4999768e+00   2.4786946e-03
   2.4999817e+00   2.4787067e-03
   2.4999841e+00   2.4787127e-03
   2.4999865e+00   2.4787188e-03
   2.4999987e+00   2.4787489e-03
   2.4999994e+00   2.4787508e-03
   2.4999995e+00   2.4787510e-03
   2.4999996e+00   2.4787512e-03
   2.5000000e+00   2.4787521e-03
   2.5000000e+00   2.4787521e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000001e+00   2.4787524e-03
   2.5000005e+00   2.4787535e-03
   2.5000026e+00   2.4787586e-03
   2.5000130e+00   2.4787844e-03
   2.5000650e+00   2.4789133e-03
   2.5003251e+00   2.4795580e-03
   2.5016253e+00   2.4827841e-03
   2.5037280e+00   2.4880101e-03
   2.5062103e+00   2.4941938e-03
   2.5089601e+00   2.5010618e-03
   2.5119203e+00   2.5084764e-03
   2.5150559e+00   2.5163544e-03
   2.5183432e+00   2.5246399e-03
   2.5217649e+00   2.5332933e-03
   2.5253078e+00   2.5422845e-03
   2.5289616e+00   2.5515904e-03
   2.5327178e+00   2.5611928e-03
   2.5365694e+00   2.5710766e-03
   2.5405107e+00   2.5812298e-03
   2.5445364e+00   2.5916420e-03
   2.5486423e+00   2.6023049e-03
   2.5528245e+00   2.6132112e-03
   2.5570798e+00   2.6243548e-03
   2.5614051e+00   2.6357304e-03
   2.5657977e+00   2.6473336e-03
   2.5702552e+00   2.6591606e-03
   2.5747756e+00   2.6712082e-03
   2.5793567e+00   2.6834734e-03
   2.5839969e+00   2.6959541e-03
   2.5886944e+00   2.7086482e-03
   2.5934478e+00   2.7215541e-03
   2.5982556e+00   2.7346703e-03
   2.6031166e+00   2.7479958e-03
   2.6080295e+00   2.7615297e-03
   2.6129933e+00   2.7752714e-03
   2.6180069e+00   2.7892204e-03
   2.6230693e+00   2.8033765e-03
   2.6281797e+00   2.8177395e-03
   2.6333372e+00   2.8323095e-03
   2.6385410e+00   2.8470867e-03
   2.6437904e+00   2.8620714e-03
   2.6490846e+00   2.8772641e-03
   2.6544231e+00   2.8926653e-03
   2.6598051e+00   2.9082758e-03
   2.6652302e+00   2.9240963e-03
   2.6706977e+00   2.9401276e-03
   2.6762072e+00   2.9563709e-03
   2.6817581e+00   2.9728271e-03
   2.6873500e+00   2.9894974e-03
   2.6929825e+00   3.0063832e-03
   2.6986550e+00   3.0234856e-03
   2.7043674e+00   3.0408061e-03
   2.7101190e+00   3.0583462e-03
   2.7159097e+00   3.0761075e-03
   2.7217391e+00   3.0940915e-03
   2.7276068e+00   3.1123001e-03
   2.7335125e+00   3.1307349e-03
   2.7394560e+00   3.1493978e-03
   2.7454370e+00   3.1682908e-03
   2.7514552e+00   3.1874158e-03
   2.7575104e+00   3.2067748e-03
   2.7636024e+00   3.2263700e-03
   2.7697309e+00   3.2462035e-03
   2.7758957e+00   3.2662776e-03
   2.7820967e+00   3.2865946e-03
   2.7883336e+00   3.3071568e-03
   2.7946062e+00   3.3279667e-03
   2.8009145e+00   3.3490268e-03
   2.8072583e+00   3.3703397e-03
   2.8136373e+00   3.3919079e-03
   2.8200515e+00   3.4137341e-03
   2.8265007e+00   3.4358212e-03
   2.8329848e+00   3.4581719e-03
   2.8395037e+00   3.4807891e-03
   2.8460573e+00   3.5036757e-03
   2.8526455e+00   3.5268348e-03
   2.8592682e+00   3.5502695e-03
   2.8659253e+00   3.5739829e-03
   2.8726168e+00   3.5979781e-03
   2.8793425e+00   3.6222586e-03
   2.8861023e+00   3.6468275e-03
   2.8928964e+00   3.6716885e-03
   2.8997244e+00   3.6968449e-03
   2.9065866e+00   3.7223003e-03
   2.9134827e+00   3.7480583e-03
   2.9204127e+00   3.7741228e-03
   2.9273767e+00   3.8004973e-03
   2.9343745e+00   3.8271859e-03
   2.9414062e+00   3.8541923e-03
   2.9484717e+00   3.8815208e-03
   2.9555711e+00   3.9091752e-03
   2.9627043e+00   3.9371599e-03
   2.9698714e+00   3.9654790e-03
   2.9770722e+00   3.9941369e-03
   2.9843069e+00   4.0231380e-03
   2.9915754e+00   4.0524868e-03
   2.9988778e+00   4.0821879e-03
   3.0062141e+00   4.1122459e-03
   3.0135842e+00   4.1426657e-03
   3.0209883e+00   4.1734522e-03
   3.0284263e+00   4.2046101e-03
   3.0358983e+00   4.2361447e-03
   3.0434043e+00   4.2680610e-03
   3.0509445e+00   4.3003643e-03
   3.0585187e+00   4.3330599e-03
   3.0661271e+00   4.3661533e-03
   3.0737697e+00   4.3996500e-03
   3.0814466e+00   4.4335557e-03
   3.0891579e+00   4.4678761e-03
   3.0969035e+00   4.5026171e-03
   3.1046837e+00   4.5377847e-03
   3.1124983e+00   4.5733850e-03
   3.1203477e+00   4.6094242e-03
   3.1282317e+00   4.6459086e-03
   3.1361505e+00   4.6828447e-03
   3.1441042e+00   4.7202391e-03
   3.1520928e+00   4.7580985e-03
   3.1601165e+00   4.7964297e-03
   3.1681754e+00   4.8352397e-03
   3.1762696e+00   4.8745356e-03
   3.1843990e+00   4.9143246e-03
   3.1925640e+00   4.9546142e-03
   3.2007646e+00   4.9954118e-03
   3.2089980e+00   5.0367111e-03
   3.2172373e+00   5.0783813e-03
   3.2254824e+00   5.1204261e-03
   3.2337333e+00   5.1628491e-03
   3.2419901e+00   5.2056541e-03
   3.2502528e+00   5.2488449e-03
   3.2585213e+00   5.2924252e-03
   3.2667958e+00   5.3363989e-03
   3.2750762e+00   5.3807699e-03
   3.2833626e+00   5.4255422e-03
   3.2916549e+00   5.4707195e-03
   3.2999532e+00   5.5163062e-03
   3.3082575e+00   5.5623061e-03
   3.3165679e+00   5.6087234e-03
   3.3248843e+00   5.6555623e-03
   3.3332067e+00   5.7028268e-03
   3.3415352e+00   5.7505214e-03
   3.3498699e+00   5.7986503e-03
   3.3582107e+00   5.8472177e-03
   3.3665576e+00   5.8962283e-03
   3.3749107e+00   5.9456863e-03
   3.3832699e+00   5.9955962e-03
   3.3916354e+00   6.0459625e-03
   3.4000071e+00   6.0967899e-03
   3.4083851e+00   6.1480831e-03
   3.4167693e+00   6.1998466e-03
   3.4251598e+00   6.2520852e-03
   3.4335566e+00   6.3048037e-03
   3.4419597e+00   6.3580071e-03
   3.4503692e+00   6.4117002e-03
   3.4587851e+00   6.4658878e-03
   3.4672073e+00   6.5205752e-03
   3.4756360e+00   6.5757672e-03
   3.4840711e+00   6.6314691e-03
   3.4925126e+00   6.6876860e-03
   3.5009607e+00   6.7444232e-03
   3.5094152e+00   6.8016860e-03
   3.5178763e+00   6.8594797e-03
   3.5263439e+00   6.9178098e-03
   3.5348181e+00   6.9766816e-03
   3.5432989e+00   7.0361009e-03
   3.5517863e+00   7.0960732e-03
   3.5602803e+00   7.1566042e-03
   3.5687810e+00   7.2176996e-03
   3.5772884e+00   7.2793653e-03
   3.5858025e+00   7.3416071e-03
   3.5943233e+00   7.4044309e-03
   3.6028509e+00   7.4678428e-03
   3.6113853e+00   7.5318488e-03
   3.6199264e+00   7.5964551e-03
   3.6284744e+00   7.6616679e-03
   3.6370293e+00   7.7274934e-03
   3.6455910e+00   7.7939381e-03
   3.6541596e+00   7.8610085e-03
   3.6627352e+00   7.9287108e-03
   3.6713177e+00   7.9970520e-03
   3.6799072e+00   8.0660385e-03
   3.6885037e+00   8.1356770e-03
   3.6971072e+00   8.2059745e-03
   3.7057178e+00   8.2769378e-03
   3.7143355e+00   8.3485740e-03
   3.7229602e+00   8.4208899e-03
   3.7315921e+00   8.4938929e-03
   3.7402312e+00   8.5675901e-03
   3.7488775e+00   8.6419889e-03
   3.7575309e+00   8.7170966e-03
   3.7661917e+00   8.7929208e-03
   3.7748597e+00   8.8694691e-03
   3.7835349e+00   8.9467490e-03
   3.7922176e+00   9.0247683e-03
   3.8009075e+00   9.1035350e-03
   3.8096049e+00   9.1830568e-03
   3.8183096e+00   9.2633422e-03
   3.8270218e+00   9.3443988e-03
   3.8357415e+00   9.4262352e-03
   3.8444687e+00   9.5088595e-03
   3.8532034e+00   9.5922804e-03
   3.8619456e+00   9.6765062e-03
   3.8706955e+00   9.7615456e-03
   3.8794529e+00   9.8474073e-03
   3.8882180e+00   9.9341003e-03
   3.8969908e+00   1.0021633e-02
   3.9057713e+00   1.0110016e-02
   3.9145595e+00   1.0199256e-02
   3.9233555e+00   1.0289365e-02
   3.9321593e+00   1.0380350e-02
   3.9409710e+00   1.0472222e-02
   3.9497905e+00   1.0564991e-02
   3.9586179e+00   1.0658665e-02
   3.9674532e+00   1.0753255e-02
   3.9762965e+00   1.0848771e-02
   3.9851478e+00   1.0945223e-02
   3.9940071e+00   1.1042621e-02
   4.0028745e+00   1.1140975e-02
   4.0117500e+00   1.1240297e-02
   4.0206336e+00   1.1340596e-02
   4.0295254e+00   1.1441884e-02
   4.0384202e+00   1.1544111e-02
   4.0473149e+00   1.1647251e-02
   4.0562097e+00   1.1751313e-02
   4.0651044e+00   1.1856304e-02
   4.0739992e+00   1.1962233e-02
   4.0828939e+00   1.2069109e-02
   4.0917887e+00   1.2176940e-02
   4.1006835e+00   1.2285734e-02
   4.1095782e+00   1.2395500e-02
   4.1184730e+00   1.2506246e-02
   4.1273677e+00   1.2617983e-02
   4.1362625e+00   1.2730717e-02
   4.1451572e+00   1.2844459e-02
   4.1540520e+00   1.2959217e-02
   4.1629467e+00   1.3075000e-02
   4.1718415e+00   1.3191817e-02
   4.1807362e+00   1.3309679e-02
   4.1896310e+00   1.3428593e-02
   4.1985257e+00   1.3548570e-02
   4.2074204e+00   1.3669618e-02
   4.2163152e+00   1.3791748e-02
   4.2252099e+00   1.3914970e-02
   4.2341047e+00   1.4039292e-02
   4.2429994e+00   1.4164725e-02
   4.2518942e+00   1.4291278e-02
   4.2607889e+00   1.4418963e-02
   4.2696837e+00   1.4547788e-02
   4.2785784e+00   1.4677764e-02
   4.2874731e+00   1.4808901e-02
   4.2963679e+00   1.4941210e-02
   4.3052626e+00   1.5074701e-02
   4.3141574e+00   1.5209384e-02
   4.3230521e+00   1.5345271e-02
   4.3319468e+00   1.5482372e-02
   4.3408416e+00   1.5620698e-02
   4.3497363e+00   1.5760260e-02
   4.3586311e+00   1.5901069e-02
   4.3675258e+00   1.6043136e-02
   4.3764205e+00   1.6186472e-02
   4.3853153e+00   1.6331088e-02
   4.3942100e+00   1.6476997e-02
   4.4031047e+00   1.6624209e-02
   4.4119995e+00   1.6772737e-02
   4.4208942e+00   1.6922591e-02
   4.4297889e+00   1.7073784e-02
   4.4386837e+00   1.7226329e-02
   4.4475784e+00   1.7380236e-02
   4.4564731e+00   1.7535518e-02
   4.4653679e+00   1.7692187e-02
   4.4742626e+00   1.7850257e-02
   4.4831573e+00   1.8009738e-02
   4.4920521e+00   1.8170644e-02
   4.5009468e+00   1.8332988e-02
   4.5098415e+00   1.8496783e-02
   4.5187363e+00   1.8662041e-02
   4.5276310e+00   1.8828775e-02
   4.5365257e+00   1.8996999e-02
   4.5454205e+00   1.9166726e-02
   4.5543152e+00   1.9337969e-02
   4.5632099e+00   1.9510743e-02
   4.5721047e+00   1.9685059e-02
   4.5809994e+00   1.9860934e-02
   4.5898941e+00   2.0038379e-02
   4.5987889e+00   2.0217410e-02
   4.6076836e+00   2.0398041e-02
   4.6165783e+00   2.0580285e-02
   4.6254730e+00   2.0764158e-02
   4.6343678e+00   2.0949673e-02
   4.6432625e+00   2.1136846e-02
   4.6521572e+00   2.1325691e-02
   4.6610520e+00   2.1516224e-02
   4.6699467e+00   2.1708458e-02
   4.6788414e+00   2.1902411e-02
   4.6877362e+00   2.2098096e-02
   4.6966309e+00   2.2295529e-02
   4.7055256e+00   2.2494726e-02
   4.7144203e+00   2.2695703e-02
   4.7233151e+00   2.2898476e-02
   4.7322098e+00   2.3103060e-02
   4.7411045e+00   2.3309472e-02
   4.7499993e+00   2.3517729e-02
   4.7588940e+00   2.3727845e-02
   4.7677887e+00   2.3939840e-02
   4.7766835e+00   2.4153728e-02
   4.7855782e+00   2.4369527e-02
   4.7944729e+00   2.4587254e-02
   4.8033676e+00   2.4806927e-02
   4.8122624e+00   2.5028562e-02
   4.8211571e+00   2.5252177e-02
   4.8300518e+00   2.5477790e-02
   4.8389465e+00   2.5705419e-02
   4.8478413e+00   2.5935081e-02
   4.8567360e+00   2.6166796e-02
   4.8656307e+00   2.6400581e-02
   4.8745255e+00   2.6636454e-02
   4.8834202e+00   2.6874435e-02
   4.8923149e+00   2.7114542e-02
   4.9012096e+00   2.7356794e-02
   4.9101044e+00   2.7601211e-02
   4.9189991e+00   2.7847811e-02
   4.9278938e+00   2.8096615e-02
   4.9367886e+00   2.8347642e-02
   4.9456833e+00   2.8600911e-02
   4.9545780e+00   2.8856443e-02
   4.9634727e+00   2.9114258e-02
   4.9723675e+00   2.9374376e-02
   4.9812622e+00   2.9636819e-02
   4.9901569e+00   2.9901606e-02
   4.9990516e+00   3.0168759e-02
   5.0079464e+00   3.0438299e-02
   5.0168411e+00   3.0710247e-02
   5.0257358e+00   3.0984625e-02
   5.0346306e+00   3.1261454e-02
   5.0435253e+00   3.1540756e-02
   5.0524200e+00   3.1822554e-02
   5.0613147e+00   3.2106870e-02
   5.0702095e+00   3.2393725e-02
   5.0791042e+00   3.2683144e-02
   5.0879989e+00   3.2975148e-02
   5.0968936e+00   3.3269761e-02
   5.1057884e+00   3.3567007e-02
   5.1146831e+00   3.3866908e-02
   5.1235778e+00   3.4169488e-02
   5.1324725e+00   3.4474772e-02
   5.1413673e+00   3.4782784e-02
   5.1502620e+00   3.5093547e-02
   5.1591567e+00   3.5407087e-02
   5.1680514e+00   3.5723428e-02
   5.1769462e+00   3.6042595e-02
   5.1858409e+00   3.6364614e-02
   5.1947356e+00   3.6689510e-02
   5.2036303e+00   3.7017309e-02
   5.2125251e+00   3.7348037e-02
   5.2214198e+00   3.7681719e-02
   5.2303145e+00   3.8018383e-02
   5.2392092e+00   3.8358054e-02
   5.2481040e+00   3.8700761e-02
   5.2569987e+00   3.9046529e-02
   5.2658934e+00   3.9395386e-02
   5.2747881e+00   3.9747360e-02
   5.2836829e+00   4.0102479e-02
   5.2925776e+00   4.0460770e-02
   5.3014723e+00   4.0822263e-02
   5.3103670e+00   4.1186986e-02
   5.3192618e+00   4.1554967e-02
   5.3281565e+00   4.1926236e-02
   5.3370512e+00   4.2300821e-02
   5.3459460e+00   4.2678754e-02
   5.3548407e+00   4.3060063e-02
   5.3637354e+00   4.3444779e-02
   5.3726301e+00   4.3832932e-02
   5.3815249e+00   4.4224553e-02
   5.3904196e+00   4.4619673e-02
   5.3993143e+00   4.5018323e-02
   5.4082090e+00   4.5420535e-02
   5.4171038e+00   4.5826340e-02
   5.4259985e+00   4.6235771e-02
   5.4348932e+00   4.6648860e-02
   5.4437879e+00   4.7065640e-02
   5.4526827e+00   4.7486143e-02
   5.4615774e+00   4.7910403e-02
   5.4704721e+00   4.8338454e-02
   5.4793668e+00   4.8770329e-02
   5.4882616e+00   4.9206062e-02
   5.4971563e+00   4.9645689e-02
   5.5060510e+00   5.0089243e-02
   5.5149457e+00   5.0536761e-02
   5.5238405e+00   5.0988277e-02
   5.5327352e+00   5.1443826e-02
   5.5416299e+00   5.1903446e-02
   5.5505246e+00   5.2367172e-02
   5.5594194e+00   5.2835042e-02
   5.5683141e+00   5.3307091e-02
   5.5772088e+00   5.3783358e-02
   5.5861035e+00   5.4263880e-02
   5.5949983e+00   5.4748696e-02
   5.6038930e+00   5.5237842e-02
   5.6127877e+00   5.5731359e-02
   5.6216824e+00   5.6229286e-02
   5.6305772e+00   5.6731660e-02
   5.6394719e+00   5.7238524e-02
   5.6483666e+00   5.7749915e-02
   5.6572613e+00   5.8265876e-02
   5.6661561e+00   5.8786447e-02
   5.6750508e+00   5.9311669e-02
   5.6839455e+00   5.9841583e-02
   5.6928402e+00   6.0376231e-02
   5.7017350e+00   6.0915657e-02
   5.7106297e+00   6.1459902e-02
   5.7195244e+00   6.2009009e-02
   5.7284191e+00   6.2563022e-02
   5.7373139e+00   6.3121986e-02
   5.7462086e+00   6.3685943e-02
   5.7551033e+00   6.4254939e-02
   5.7639980e+00   6.4829018e-02
   5.7728928e+00   6.5408226e-02
   5.7817875e+00   6.5992610e-02
   5.7906822e+00   6.6582214e-02
   5.7995769e+00   6.7177086e-02
   5.8084717e+00   6.7777273e-02
   5.8173664e+00   6.8382822e-02
   5.8262611e+00   6.8993782e-02
   5.8351558e+00   6.9610200e-02
   5.8440506e+00   7.0232126e-02
   5.8529453e+00   7.0859607e-02
   5.8618400e+00   7.1492695e-02
   5.8707347e+00   7.2131440e-02
   5.8796295e+00   7.2775891e-02
   5.8885242e+00   7.3426100e-02
   5.8974189e+00   7.4082118e-02
   5.9063136e+00   7.4743997e-02
   5.9152083e+00   7.5411790e-02
   5.9241031e+00   7.6085549e-02
   5.9329978e+00   7.6765327e-02
   5.9418925e+00   7.7451180e-02
   5.9507872e+00   7.8143160e-02
   5.9596820e+00   7.8841322e-02
   5.9685767e+00   7.9545722e-02
   5.9774714e+00   8.0256415e-02
   5.9863661e+00   8.0973458e-02
   5.9952609e+00   8.1696908e-02
   6.0041556e+00   8.2426821e-02
   6.0130503e+00   8.3163255e-02
   6.0219451e+00   8.3906269e-02
   6.0308398e+00   8.4655922e-02
   6.0397345e+00   8.5412272e-02
   6.0486292e+00   8.6175380e-02
   6.0575240e+00   8.6945305e-02
   6.0664187e+00   8.7722109e-02
   6.0753134e+00   8.8505853e-02
   6.0842081e+00   8.9296600e-02
   6.0931029e+00   9.0094412e-02
   6.1019976e+00   9.0899351e-02
   6.1108923e+00   9.1711482e-02
   6.1197870e+00   9.2530869e-02
   6.1286818e+00   9.3357577e-02
   6.1375765e+00   9.4191671e-02
   6.1464712e+00   9.5033218e-02
   6.1553659e+00   9.5882282e-02
   6.1642607e+00   9.6738933e-02
   6.1731554e+00   9.7603238e-02
   6.1820501e+00   9.8475264e-02
   6.1909448e+00   9.9355081e-02
   6.1998396e+00   1.0024276e-01
   6.2087343e+00   1.0113837e-01
   6.2176290e+00   1.0204198e-01
   6.2265237e+00   1.0295366e-01
   6.2354185e+00   1.0387349e-01
   6.2443132e+00   1.0480154e-01
   6.2532079e+00   1.0573788e-01
   6.2621026e+00   1.0668258e-01
   6.2709973e+00   1.0763573e-01
   6.2798921e+00   1.0859739e-01
   6.2887868e+00   1.0956764e-01
   6.2976815e+00   1.1054656e-01
   6.3065763e+00   1.1153423e-01
   6.3154710e+00   1.1253072e-01
   6.3243657e+00   1.1353611e-01
   6.3332604e+00   1.1455049e-01
   6.3421552e+00   1.1557393e-01
   6.3510499e+00   1.1660652e-01
   6.3599446e+00   1.1764832e-01
   6.3688393e+00   1.1869944e-01
   6.3777340e+00   1.1975995e-01
   6.3866288e+00   1.2082993e-01
   6.3955235e+00   1.2190948e-01
   6.4044182e+00   1.2299866e-01
   6.4133129e+00   1.2409758e-01
   6.4222077e+00   1.2520632e-01
   6.4311024e+00   1.2632496e-01
   6.4399971e+00   1.2745360e-01
   6.4488918e+00   1.2859232e-01
   6.4577866e+00   1.2974122e-01
   6.4666813e+00   1.3090038e-01
   6.4755760e+00   1.3206990e-01
   6.4844707e+00   1.3324986e-01
   6.4933655e+00   1.3444037e-01
   6.5022602e+00   1.3564151e-01
   6.5111549e+00   1.3685339e-01
   6.5200496e+00   1.3807609e-01
   6.5289444e+00   1.3930972e-01
   6.5378391e+00   1.4055437e-01
   6.5467338e+00   1.4181014e-01
   6.5556285e+00   1.4307712e-01
   6.5645233e+00   1.4435543e-01
   6.5734180e+00   1.4564516e-01
   6.5823127e+00   1.4694641e-01
   6.5912074e+00   1.4825929e-01
   6.6001022e+00   1.4958390e-01
   6.6089969e+00   1.5092034e-01
   6.6178916e+00   1.5226873e-01
   6.6267863e+00   1.5362915e-01
   6.6356811e+00   1.5500174e-01
   6.6445758e+00   1.5638659e-01
   6.6534705e+00   1.5778381e-01
   6.6623652e+00   1.5919351e-01
   6.6712600e+00   1.6061581e-01
   6.6801547e+00   1.6205082e-01
   6.6890494e+00   1.6349864e-01
   6.6979441e+00   1.6495940e-01
   6.7068389e+00   1.6643322e-01
   6.7157336e+00   1.6792020e-01
   6.7246283e+00   1.6942047e-01
   6.7335230e+00   1.7093414e-01
   6.7424178e+00   1.7246133e-01
   6.7513125e+00   1.7400217e-01
   6.7602072e+00   1.7555677e-01
   6.7691019e+00   1.7712527e-01
   6.7779967e+00   1.7870778e-01
   6.7868914e+00   1.8030442e-01
   6.7957861e+00   1.8191534e-01
   6.8046808e+00   1.8354064e-01
   6.8135756e+00   1.8518047e-01
   6.8224703e+00   1.8683494e-01
   6.8313650e+00   1.8850420e-01
   6.8402597e+00   1.9018837e-01
   6.8491545e+00   1.9188759e-01
   6.8580492e+00   1.9360199e-01
   6.8669439e+00   1.9533171e-01
   6.8758386e+00   1.9707688e-01
   6.8847334e+00   1.9883765e-01
   6.8936281e+00   2.0061414e-01
   6.9025228e+00   2.0240651e-01
   6.9114175e+00   2.0421489e-01
   6.9203123e+00   2.0603943e-01
   6.9292070e+00   2.0788027e-01
   6.9381017e+00   2.0973755e-01
   6.9469964e+00   2.1161143e-01
   6.9558912e+00   2.1350205e-01
   6.9647859e+00   2.1540956e-01
   6.9736806e+00   2.1733412e-01
   6.9825753e+00   2.1927587e-01
   6.9914701e+00   2.2123497e-01
   7.0003648e+00   2.2321157e-01
   7.0092595e+00   2.2520583e-01
   7.0181542e+00   2.2721791e-01
   7.0270490e+00   2.2924797e-01
   7.0359437e+00   2.3129616e-01
   7.0448384e+00   2.3336265e-01
   7.0537331e+00   2.3544761e-01
   7.0626279e+00   2.3755119e-01
   7.0715226e+00   2.3967357e-01
   7.0804173e+00   2.4181491e-01
   7.0893120e+00   2.4397538e-01
   7.0982068e+00   2.4615515e-01
   7.1071015e+00   2.4835440e-01
   7.1159962e+00   2.5057330e-01
   7.1248909e+00   2.5281202e-01
   7.1337857e+00   2.5507074e-01
   7.1426804e+00   2.5734965e-01
   7.1515751e+00   2.5964891e-01
   7.1604698e+00   2.6196872e-01
   7.1693646e+00   2.6430926e-01
   7.1782593e+00   2.6667070e-01
   7.1871540e+00   2.6905324e-01
   7.1960487e+00   2.7145707e-01
   7.2049435e+00   2.7388238e-01
   7.2138382e+00   2.7632935e-01
   7.2227329e+00   2.7879819e-01
   7.2316276e+00   2.8128908e-01
   7.2405223e+00   2.8380223e-01
   7.2494171e+00   2.8633783e-01
   7.2583118e+00   2.8889609e-01
   7.2672065e+00   2.9147720e-01
   7.2761012e+00   2.9408138e-01
   7.2849960e+00   2.9670882e-01
   7.2938907e+00   2.9935974e-01
   7.3027854e+00   3.0203433e-01
   7.3116801e+00   3.0473283e-01
   7.3205749e+00   3.0745543e-01
   7.3294696e+00   3.1020236e-01
   7.3383643e+00   3.1297384e-01
   7.3472591e+00   3.1577007e-01
   7.3561538e+00   3.1859129e-01
   7.3650485e+00   3.2143771e-01
   7.3739432e+00   3.2430957e-01
   7.3828380e+00   3.2720708e-01
   7.3917327e+00   3.3013048e-01
   7.4006274e+00   3.3307999e-01
   7.4095221e+00   3.3605586e-01
   7.4184168e+00   3.3905832e-01
   7.4273116e+00   3.4208760e-01
   7.4362063e+00   3.4514395e-01
   7.4451010e+00   3.4822761e-01
   7.4539958e+00   3.5133881e-01
   7.4628905e+00   3.5447781e-01
   7.4717852e+00   3.5764486e-01
   7.4806799e+00   3.6084020e-01
   7.4895746e+00   3.6406409e-01
   7.4984694e+00   3.6731679e-01
   7.4993588e+00   3.6764365e-01
   7.4994478e+00   3.6767635e-01
   7.4995367e+00   3.6770906e-01
   7.4999815e+00   3.6787263e-01
   7.4999954e+00   3.6787774e-01
   7.4999968e+00   3.6787825e-01
   7.4999982e+00   3.6787876e-01
   7.4999989e+00   3.6787905e-01
   7.4999997e+00   3.6787935e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787945e-01
   7.5000001e+00   3.6787947e-01
   7.5000004e+00   3.6787959e-01
   7.5000021e+00   3.6788020e-01
   7.5000103e+00   3.6788324e-01
   7.5000517e+00   3.6789845e-01
   7.5002583e+00   3.6797448e-01
   7.5012915e+00   3.6835486e-01
   7.5064574e+00   3.7026268e-01
   7.5130873e+00   3.7272563e-01
   7.5197463e+00   3.7521589e-01
   7.5264396e+00   3.7773576e-01
   7.5331672e+00   3.8028558e-01
   7.5399290e+00   3.8286571e-01
   7.5467249e+00   3.8547649e-01
   7.5535549e+00   3.8811830e-01
   7.5604189e+00   3.9079151e-01
   7.5673169e+00   3.9349650e-01
   7.5742488e+00   3.9623367e-01
   7.5812147e+00   3.9900341e-01
   7.5882144e+00   4.0180612e-01
   7.5952480e+00   4.0464222e-01
   7.6023154e+00   4.0751213e-01
   7.6094167e+00   4.1041629e-01
   7.6165518e+00   4.1335512e-01
   7.6237207e+00   4.1632907e-01
   7.6309234e+00   4.1933861e-01
   7.6381600e+00   4.2238418e-01
   7.6454304e+00   4.2546628e-01
   7.6527347e+00   4.2858538e-01
   7.6600728e+00   4.3174196e-01
   7.6674449e+00   4.3493654e-01
   7.6748508e+00   4.3816962e-01
   7.6822907e+00   4.4144172e-01
   7.6897646e+00   4.4475338e-01
   7.6972726e+00   4.4810512e-01
   7.7048146e+00   4.5149751e-01
   7.7123907e+00   4.5493111e-01
   7.7200010e+00   4.5840648e-01
   7.7276456e+00   4.6192421e-01
   7.7353244e+00   4.6548490e-01
   7.7430375e+00   4.6908914e-01
   7.7507851e+00   4.7273756e-01
   7.7585672e+00   4.7643078e-01
   7.7663838e+00   4.8016945e-01
   7.7742350e+00   4.8395421e-01
   7.7821210e+00   4.8778574e-01
   7.7900417e+00   4.9166471e-01
   7.7979974e+00   4.9559182e-01
   7.8059880e+00   4.9956776e-01
   7.8140136e+00   5.0359326e-01
   7.8220745e+00   5.0766905e-01
   7.8301706e+00   5.1179587e-01
   7.8383020e+00   5.1597449e-01
   7.8464690e+00   5.2020568e-01
   7.8546715e+00   5.2449023e-01
   7.8629098e+00   5.2882896e-01
   7.8711838e+00   5.3322267e-01
   7.8794938e+00   5.3767222e-01
   7.8878399e+00   5.4217844e-01
   7.8962222e+00   5.4674223e-01
   7.9046408e+00   5.5136446e-01
   7.9130958e+00   5.5604604e-01
   7.9215875e+00   5.6078790e-01
   7.9301159e+00   5.6559097e-01
   7.9386812e+00   5.7045623e-01
   7.9472835e+00   5.7538465e-01
   7.9559230e+00   5.8037723e-01
   7.9645999e+00   5.8543499e-01
   7.9733142e+00   5.9055898e-01
   7.9820663e+00   5.9575025e-01
   7.9908561e+00   6.0100990e-01
   7.9996840e+00   6.0633902e-01
   8.0085500e+00   6.1173875e-01
   8.0174448e+00   6.1720428e-01
   8.0263395e+00   6.2271863e-01
   8.0352342e+00   6.2828225e-01
   8.0441290e+00   6.3389558e-01
   8.0530237e+00   6.3955905e-01
   8.0619184e+00   6.4527313e-01
   8.0708131e+00   6.5103826e-01
   8.0797079e+00   6.5685489e-01
   8.0886026e+00   6.6272350e-01
   8.0974973e+00   6.6864453e-01
   8.1063920e+00   6.7461847e-01
   8.1152867e+00   6.8064578e-01
   8.1241815e+00   6.8672695e-01
   8.1330762e+00   6.9286244e-01
   8.1419709e+00   6.9905274e-01
   8.1508656e+00   7.0529836e-01
   8.1597604e+00   7.1159978e-01
   8.1686551e+00   7.1795750e-01
   8.1775498e+00   7.2437202e-01
   8.1864445e+00   7.3084385e-01
   8.1953393e+00   7.3737350e-01
   8.2042340e+00   7.4396149e-01
   8.2131287e+00   7.5060834e-01
   8.2220234e+00   7.5731458e-01
   8.2309182e+00   7.6408073e-01
   8.2398129e+00   7.7090734e-01
   8.2487076e+00   7.7779494e-01
   8.2576024e+00   7.8474407e-01
   8.2664971e+00   7.9175529e-01
   8.2753918e+00   7.9882915e-01
   8.2842865e+00   8.0596621e-01
   8.2931813e+00   8.1316704e-01
   8.3020760e+00   8.2043220e-01
   8.3109707e+00   8.2776227e-01
   8.3198654e+00   8.3515783e-01
   8.3287602e+00   8.4261947e-01
   8.3376549e+00   8.5014777e-01
   8.3465496e+00   8.5774332e-01
   8.3554443e+00   8.6540675e-01
   8.3643391e+00   8.7313864e-01
   8.3732338e+00   8.8093961e-01
   8.3821285e+00   8.8881029e-01
   8.3910233e+00   8.9675128e-01
   8.3999180e+00   9.0476321e-01
   8.4088127e+00   9.1284672e-01
   8.4177074e+00   9.2100246e-01
   8.4266022e+00   9.2923107e-01
   8.4354969e+00   9.3753320e-01
   8.4443916e+00   9.4590950e-01
   8.4532863e+00   9.5436063e-01
   8.4621811e+00   9.6288727e-01
   8.4710758e+00   9.7149008e-01
   8.4799705e+00   9.8016976e-01
   8.4888652e+00   9.8892700e-01
   8.4977600e+00   9.9776246e-01
   8.4986494e+00   9.9865034e-01
   8.4995389e+00   9.9953901e-01
   8.4997996e+00   9.9979957e-01
   8.4998617e+00   9.9986167e-01
   8.4999238e+00   9.9992378e-01
   8.4999680e+00   9.9996800e-01
   8.4999900e+00   9.9999004e-01
   8.5000121e+00   9.9998793e-01
   8.5000351e+00   9.9996486e-01
   8.5001505e+00   9.9984954e-01
   8.5007271e+00   9.9927314e-01
   8.5036104e+00   9.9639613e-01
   8.5098720e+00   9.9017657e-01
   8.5161471e+00   9.8398259e-01
   8.5224493e+00   9.7780084e-01
   8.5287786e+00   9.7163160e-01
   8.5351349e+00   9.6547516e-01
   8.5415183e+00   9.5933174e-01
   8.5479289e+00   9.5320159e-01
   8.5543665e+00   9.4708494e-01
   8.5608313e+00   9.4098201e-01
   8.5673232e+00   9.3489302e-01
   8.5738423e+00   9.2881818e-01
   8.5803886e+00   9.2275772e-01
   8.5869621e+00   9.1671181e-01
   8.5935630e+00   9.1068065e-01
   8.6001912e+00   9.0466444e-01
   8.6068468e+00   8.9866336e-01
   8.6135298e+00   8.9267757e-01
   8.6202404e+00   8.8670726e-01
   8.6269785e+00   8.8075259e-01
   8.6337443e+00   8.7481372e-01
   8.6405378e+00   8.6889080e-01
   8.6473592e+00   8.6298398e-01
   8.6542084e+00   8.5709340e-01
   8.6610856e+00   8.5121921e-01
   8.6679909e+00   8.4536154e-01
   8.6749244e+00   8.3952051e-01
   8.6818861e+00   8.3369626e-01
   8.6888763e+00   8.2788891e-01
   8.6958950e+00   8.2209856e-01
   8.7029423e+00   8.1632533e-01
   8.7100184e+00   8.1056931e-01
   8.7171234e+00   8.0483062e-01
   8.7242575e+00   7.9910935e-01
   8.7314207e+00   7.9340559e-01
   8.7386133e+00   7.8771942e-01
   8.7458354e+00   7.8205093e-01
   8.7530872e+00   7.7640020e-01
   8.7603688e+00   7.7076730e-01
   8.7676804e+00   7.6515230e-01
   8.7750222e+00   7.5955525e-01
   8.7823944e+00   7.5397624e-01
   8.7897972e+00   7.4841530e-01
   8.7972309e+00   7.4287249e-01
   8.8046956e+00   7.3734776e-01
   8.8121919e+00   7.3184105e-01
   8.8197202e+00   7.2635226e-01
   8.8272807e+00   7.2088133e-01
   8.8348741e+00   7.1542817e-01
   8.8425006e+00   7.0999270e-01
   8.8501607e+00   7.0457484e-01
   8.8578549e+00   6.9917450e-01
   8.8655837e+00   6.9379160e-01
   8.8733474e+00   6.8842603e-01
   8.8811466e+00   6.8307772e-01
   8.8889819e+00   6.7774656e-01
   8.8968536e+00   6.7243245e-01
   8.9047624e+00   6.6713530e-01
   8.9127088e+00   6.6185499e-01
   8.9206933e+00   6.5659143e-01
   8.9287166e+00   6.5134450e-01
   8.9367792e+00   6.4611409e-01
   8.9448817e+00   6.4090007e-01
   8.9530249e+00   6.3570232e-01
   8.9612092e+00   6.3052073e-01
   8.9694355e+00   6.2535515e-01
   8.9777045e+00   6.2020546e-01
   8.9860167e+00   6.1507151e-01
   8.9943731e+00   6.0995316e-01
   9.0027744e+00   6.0485026e-01
   9.0112213e+00   5.9976265e-01
   9.0197147e+00   5.9469016e-01
   9.0282556e+00   5.8963264e-01
   9.0368447e+00   5.8458990e-01
   9.0454831e+00   5.7956175e-01
   9.0541716e+00   5.7454801e-01
   9.0629114e+00   5.6954847e-01
   9.0717034e+00   5.6456292e-01
   9.0805489e+00   5.5959115e-01
   9.0894488e+00   5.5463292e-01
   9.0984045e+00   5.4968799e-01
   9.1074171e+00   5.4475610e-01
   9.1164881e+00   5.3983699e-01
   9.1256187e+00   5.3493037e-01
   9.1348105e+00   5.3003594e-01
   9.1440649e+00   5.2515340e-01
   9.1533836e+00   5.2028239e-01
   9.1627682e+00   5.1542258e-01
   9.1722205e+00   5.1057357e-01
   9.1817425e+00   5.0573498e-01
   9.1913361e+00   5.0090637e-01
   9.2010034e+00   4.9608728e-01
   9.2107467e+00   4.9127723e-01
   9.2205683e+00   4.8647569e-01
   9.2304709e+00   4.8168210e-01
   9.2404571e+00   4.7689585e-01
   9.2505300e+00   4.7211629e-01
   9.2606925e+00   4.6734269e-01
   9.2709481e+00   4.6257429e-01
   9.2813005e+00   4.5781024e-01
   9.2917536e+00   4.5304962e-01
   9.3023118e+00   4.4829141e-01
   9.3129797e+00   4.4353449e-01
   9.3237625e+00   4.3877763e-01
   9.3346659e+00   4.3401945e-01
   9.3456962e+00   4.2925841e-01
   9.3568603e+00   4.2449278e-01
   9.3681660e+00   4.1972061e-01
   9.3796222e+00   4.1493966e-01
   9.3912387e+00   4.1014738e-01
   9.4030270e+00   4.0534082e-01
   9.4150002e+00   4.0051653e-01
   9.4271737e+00   3.9567042e-01
   9.4394796e+00   3.9083117e-01
   9.4517946e+00   3.8604761e-01
   9.4641192e+00   3.8131891e-01
   9.4764538e+00   3.7664438e-01
   9.4887987e+00   3.7202333e-01
   9.5011542e+00   3.6745510e-01
   9.5135204e+00   3.6293902e-01
   9.5258979e+00   3.5847445e-01
   9.5382868e+00   3.5406074e-01
   9.5506875e+00   3.4969726e-01
   9.5631002e+00   3.4538339e-01
   9.5755253e+00   3.4111851e-01
   9.5879632e+00   3.3690200e-01
   9.6004140e+00   3.3273329e-01
   9.6128783e+00   3.2861177e-01
   9.6253562e+00   3.2453685e-01
   9.6378481e+00   3.2050798e-01
   9.6503544e+00   3.1652457e-01
   9.6628754e+00   3.1258607e-01
   9.6754115e+00   3.0869192e-01
   9.6879630e+00   3.0484159e-01
   9.7005303e+00   3.0103453e-01
   9.7131137e+00   2.9727021e-01
   9.7257137e+00   2.9354812e-01
   9.7383306e+00   2.8986773e-01
   9.7509647e+00   2.8622853e-01
   9.7636166e+00   2.8263002e-01
   9.7762865e+00   2.7907170e-01
   9.7889750e+00   2.7555308e-01
   9.8016823e+00   2.7207369e-01
   9.8144090e+00   2.6863303e-01
   9.8271555e+00   2.6523064e-01
   9.8399222e+00   2.6186604e-01
   9.8527095e+00   2.5853879e-01
   9.8655101e+00   2.5525044e-01
   9.8782371e+00   2.5202244e-01
   9.8908967e+00   2.4885206e-01
   9.9034944e+00   2.4573675e-01
   9.9160354e+00   2.4267422e-01
   9.9285241e+00   2.3966237e-01
   9.9409648e+00   2.3669929e-01
   9.9533610e+00   2.3378321e-01
   9.9657163e+00   2.3091252e-01
   9.9780338e+00   2.2808571e-01
   9.9903163e+00   2.2530139e-01
   1.0002566e+01   2.2255825e-01
   1.0014787e+01   2.1985508e-01
   1.0026979e+01   2.1719074e-01
   1.0039147e+01   2.1456415e-01
   1.0051290e+01   2.1197432e-01
   1.0063412e+01   2.0942028e-01
   1.0075514e+01   2.0690115e-01
   1.0087598e+01   2.0441606e-01
   1.0099665e+01   2.0196422e-01
   1.0111716e+01   1.9954485e-01
   1.0123754e+01   1.9715722e-01
   1.0135779e+01   1.9480064e-01
   1.0147792e+01   1.9247443e-01
   1.0159795e+01   1.9017797e-01
   1.0171789e+01   1.8791065e-01
   1.0183774e+01   1.8567187e-01
   1.0195753e+01   1.8346109e-01
   1.0207725e+01   1.8127776e-01
   1.0219692e+01   1.7912136e-01
   1.0231654e+01   1.7699140e-01
   1.0243613e+01   1.7488740e-01
   1.0255569e+01   1.7280889e-01
   1.0267523e+01   1.7075543e-01
   1.0279476e+01   1.6872659e-01
   1.0291428e+01   1.6672195e-01
   1.0303380e+01   1.6474110e-01
   1.0315333e+01   1.6278366e-01
   1.0327288e+01   1.6084925e-01
   1.0339244e+01   1.5893750e-01
   1.0351203e+01   1.5704806e-01
   1.0363166e+01   1.5518057e-01
   1.0375132e+01   1.5333471e-01
   1.0387103e+01   1.5151015e-01
   1.0399078e+01   1.4970657e-01
   1.0411059e+01   1.4792366e-01
   1.0423046e+01   1.4616112e-01
   1.0435039e+01   1.4441867e-01
   1.0447039e+01   1.4269601e-01
   1.0459046e+01   1.4099286e-01
   1.0471061e+01   1.3930896e-01
   1.0483084e+01   1.3764404e-01
   1.0495116e+01   1.3599785e-01
   1.0507157e+01   1.3437013e-01
   1.0519208e+01   1.3276063e-01
   1.0531268e+01   1.3116911e-01
   1.0543338e+01   1.2959535e-01
   1.0555420e+01   1.2803910e-01
   1.0567512e+01   1.2650015e-01
   1.0579615e+01   1.2497827e-01
   1.0591731e+01   1.2347325e-01
   1.0603858e+01   1.2198487e-01
   1.0615998e+01   1.2051294e-01
   1.0628151e+01   1.1905724e-01
   1.0640317e+01   1.1761757e-01
   1.0652496e+01   1.1619375e-01
   1.0664689e+01   1.1478558e-01
   1.0676897e+01   1.1339288e-01
   1.0689118e+01   1.1201545e-01
   1.0701355e+01   1.1065313e-01
   1.0713607e+01   1.0930572e-01
   1.0725874e+01   1.0797306e-01
   1.0738156e+01   1.0665498e-01
   1.0750455e+01   1.0535130e-01
   1.0762770e+01   1.0406187e-01
   1.0775101e+01   1.0278652e-01
   1.0787449e+01   1.0152509e-01
   1.0799815e+01   1.0027742e-01
   1.0812198e+01   9.9043358e-02
   1.0824598e+01   9.7822754e-02
   1.0837017e+01   9.6615459e-02
   1.0849453e+01   9.5421323e-02
   1.0861908e+01   9.4240203e-02
   1.0874382e+01   9.3071955e-02
   1.0886875e+01   9.1916440e-02
   1.0899388e+01   9.0773519e-02
   1.0911920e+01   8.9643055e-02
   1.0924471e+01   8.8524916e-02
   1.0937043e+01   8.7418967e-02
   1.0949635e+01   8.6325080e-02
   1.0962248e+01   8.5243126e-02
   1.0974881e+01   8.4172979e-02
   1.0987536e+01   8.3114512e-02
   1.1000212e+01   8.2067604e-02
   1.1012909e+01   8.1032133e-02
   1.1025629e+01   8.0007980e-02
   1.1038370e+01   7.8995026e-02
   1.1051134e+01   7.7993154e-02
   1.1063921e+01   7.7002251e-02
   1.1076730e+01   7.6022203e-02
   1.1089562e+01   7.5052897e-02
   1.1102418e+01   7.4094223e-02
   1.1115297e+01   7.3146072e-02
   1.1128200e+01   7.2208337e-02
   1.1141127e+01   7.1280911e-02
   1.1154078e+01   7.0363690e-02
   1.1167054e+01   6.9456569e-02
   1.1180054e+01   6.8559446e-02
   1.1193080e+01   6.7672220e-02
   1.1206130e+01   6.6794792e-02
   1.1219206e+01   6.5927062e-02
   1.1232308e+01   6.5068933e-02
   1.1245436e+01   6.4220309e-02
   1.1258590e+01   6.3381094e-02
   1.1271770e+01   6.2551195e-02
   1.1284977e+01   6.1730517e-02
   1.1298211e+01   6.0918971e-02
   1.1311472e+01   6.0116463e-02
   1.1324760e+01   5.9322905e-02
   1.1338076e+01   5.8538208e-02
   1.1351419e+01   5.7762283e-02
   1.1364791e+01   5.6995044e-02
   1.1378191e+01   5.6236406e-02
   1.1391619e+01   5.5486282e-02
   1.1405077e+01   5.4744589e-02
   1.1418563e+01   5.4011243e-02
   1.1432079e+01   5.3286164e-02
   1.1445624e+01   5.2569268e-02
   1.1459198e+01   5.1860476e-02
   1.1472803e+01   5.1159707e-02
   1.1486438e+01   5.0466884e-02
   1.1500103e+01   4.9781927e-02
   1.1513799e+01   4.9104761e-02
   1.1527526e+01   4.8435308e-02
   1.1541284e+01   4.7773492e-02
   1.1555074e+01   4.7119240e-02
   1.1568895e+01   4.6472476e-02
   1.1582748e+01   4.5833128e-02
   1.1596633e+01   4.5201123e-02
   1.1610551e+01   4.4576388e-02
   1.1624501e+01   4.3958854e-02
   1.1638484e+01   4.3348449e-02
   1.1652501e+01   4.2745103e-02
   1.1666550e+01   4.2148748e-02
   1.1680634e+01   4.1559315e-02
   1.1694751e+01   4.0976736e-02
   1.1708902e+01   4.0400944e-02
   1.1723088e+01   3.9831873e-02
   1.1737308e+01   3.9269457e-02
   1.1751564e+01   3.8713631e-02
   1.1765854e+01   3.8164330e-02
   1.1780180e+01   3.7621490e-02
   1.1794541e+01   3.7085048e-02
   1.1808939e+01   3.6554941e-02
   1.1823373e+01   3.6031107e-02
   1.1837843e+01   3.5513484e-02
   1.1852350e+01   3.5002012e-02
   1.1866894e+01   3.4496629e-02
   1.1881475e+01   3.3997277e-02
   1.1896094e+01   3.3503894e-02
   1.1910750e+01   3.3016424e-02
   1.1925445e+01   3.2534807e-02
   1.1940178e+01   3.2058986e-02
   1.1954949e+01   3.1588903e-02
   1.1969760e+01   3.1124502e-02
   1.1984610e+01   3.0665726e-02
   1.1999499e+01   3.0212520e-02
   1.2014390e+01   2.9765964e-02
   1.2029251e+01   2.9326863e-02
   1.2044085e+01   2.8895050e-02
   1.2058892e+01   2.8470363e-02
   1.2073672e+01   2.8052645e-02
   1.2088428e+01   2.7641745e-02
   1.2103160e+01   2.7237518e-02
   1.2117869e+01   2.6839821e-02
   1.2132555e+01   2.6448518e-02
   1.2147220e+01   2.6063475e-02
   1.2161865e+01   2.5684563e-02
   1.2176490e+01   2.5311658e-02
   1.2191096e+01   2.4944638e-02
   1.2205684e+01   2.4583385e-02
   1.2220255e+01   2.4227784e-02
   1.2234809e+01   2.3877725e-02
   1.2249347e+01   2.3533098e-02
   1.2263870e+01   2.3193800e-02
   1.2278379e+01   2.2859728e-02
   1.2292873e+01   2.2530781e-02
   1.2307354e+01   2.2206864e-02
   1.2321822e+01   2.1887882e-02
   1.2336278e+01   2.1573742e-02
   1.2350723e+01   2.1264356e-02
   1.2365157e+01   2.0959636e-02
   1.2379580e+01   2.0659497e-02
   1.2393994e+01   2.0363855e-02
   1.2408398e+01   2.0072631e-02
   1.2422794e+01   1.9785745e-02
   1.2437181e+01   1.9503120e-02
   1.2451560e+01   1.9224681e-02
   1.2465933e+01   1.8950354e-02
   1.2480298e+01   1.8680068e-02
   1.2494658e+01   1.8413752e-02
   1.2496093e+01   1.8387341e-02
   1.2497528e+01   1.8360968e-02
   1.2498246e+01   1.8347795e-02
   1.2498964e+01   1.8334632e-02
   1.2499322e+01   1.8328054e-02
   1.2499681e+01   1.8321478e-02
   1.2499861e+01   1.8318192e-02
   1.2499879e+01   1.8317863e-02
   1.2499897e+01   1.8317534e-02
   1.2499986e+01   1.8315891e-02
   1.2499997e+01   1.8315686e-02
   1.2499999e+01   1.8315661e-02
   1.2499999e+01   1.8315659e-02
   1.2499999e+01   1.8315656e-02
   1.2500000e+01   1.8315643e-02
   1.2500000e+01   1.8315640e-02
   1.2500000e+01   1.8315640e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315637e-02
   1.2500000e+01   1.8315630e-02
   1.2500002e+01   1.8315594e-02
   1.2500012e+01   1.8315414e-02
   1.2500061e+01   1.8314514e-02
   1.2500307e+01   1.8310017e-02
   1.2501535e+01   1.8287547e-02
   1.2507675e+01   1.8175611e-02
   1.2515282e+01   1.8037866e-02
   1.2522918e+01   1.7900660e-02
   1.2530588e+01   1.7763890e-02
   1.2538292e+01   1.7627559e-02
   1.2546030e+01   1.7491673e-02
   1.2553803e+01   1.7356236e-02
   1.2561611e+01   1.7221253e-02
   1.2569453e+01   1.7086728e-02
   1.2577330e+01   1.6952667e-02
   1.2585242e+01   1.6819072e-02
   1.2593188e+01   1.6685948e-02
   1.2601170e+01   1.6553300e-02
   1.2609186e+01   1.6421130e-02
   1.2617238e+01   1.6289444e-02
   1.2625325e+01   1.6158244e-02
   1.2633447e+01   1.6027534e-02
   1.2641605e+01   1.5897318e-02
   1.2649798e+01   1.5767600e-02
   1.2658027e+01   1.5638382e-02
   1.2666292e+01   1.5509667e-02
   1.2674592e+01   1.5381460e-02
   1.2682929e+01   1.5253763e-02
   1.2691302e+01   1.5126579e-02
   1.2699711e+01   1.4999912e-02
   1.2708157e+01   1.4873763e-02
   1.2716639e+01   1.4748135e-02
   1.2725157e+01   1.4623032e-02
   1.2733713e+01   1.4498456e-02
   1.2742306e+01   1.4374410e-02
   1.2750936e+01   1.4250895e-02
   1.2759603e+01   1.4127915e-02
   1.2768307e+01   1.4005471e-02
   1.2777049e+01   1.3883566e-02
   1.2785829e+01   1.3762202e-02
   1.2794647e+01   1.3641381e-02
   1.2803503e+01   1.3521105e-02
   1.2812398e+01   1.3401377e-02
   1.2821331e+01   1.3282197e-02
   1.2830302e+01   1.3163568e-02
   1.2839313e+01   1.3045492e-02
   1.2848362e+01   1.2927970e-02
   1.2857451e+01   1.2811004e-02
   1.2866579e+01   1.2694596e-02
   1.2875747e+01   1.2578747e-02
   1.2884954e+01   1.2463459e-02
   1.2894202e+01   1.2348733e-02
   1.2903490e+01   1.2234570e-02
   1.2912818e+01   1.2120972e-02
   1.2922187e+01   1.2007939e-02
   1.2931597e+01   1.1895475e-02
   1.2941048e+01   1.1783578e-02
   1.2950541e+01   1.1672251e-02
   1.2960075e+01   1.1561495e-02
   1.2969651e+01   1.1451310e-02
   1.2979269e+01   1.1341698e-02
   1.2988930e+01   1.1232659e-02
   1.2998633e+01   1.1124194e-02
   1.3008379e+01   1.1016305e-02
   1.3018168e+01   1.0908992e-02
   1.3028000e+01   1.0802255e-02
   1.3037876e+01   1.0696096e-02
   1.3047797e+01   1.0590515e-02
   1.3057761e+01   1.0485512e-02
   1.3067770e+01   1.0381088e-02
   1.3077823e+01   1.0277245e-02
   1.3087922e+01   1.0173981e-02
   1.3098066e+01   1.0071298e-02
   1.3108255e+01   9.9691961e-03
   1.3118491e+01   9.8676756e-03
   1.3128773e+01   9.7667368e-03
   1.3139101e+01   9.6663800e-03
   1.3149477e+01   9.5666055e-03
   1.3159900e+01   9.4674135e-03
   1.3170370e+01   9.3688042e-03
   1.3180888e+01   9.2707777e-03
   1.3191454e+01   9.1733341e-03
   1.3202070e+01   9.0764735e-03
   1.3212734e+01   8.9801960e-03
   1.3223447e+01   8.8845015e-03
   1.3234210e+01   8.7893901e-03
   1.3245023e+01   8.6948617e-03
   1.3255887e+01   8.6009162e-03
   1.3266801e+01   8.5075535e-03
   1.3277766e+01   8.4147734e-03
   1.3288783e+01   8.3225758e-03
   1.3299853e+01   8.2309605e-03
   1.3310974e+01   8.1399273e-03
   1.3322148e+01   8.0494757e-03
   1.3333376e+01   7.9596057e-03
   1.3344657e+01   7.8703169e-03
   1.3355992e+01   7.7816088e-03
   1.3367382e+01   7.6934812e-03
   1.3378827e+01   7.6059337e-03
   1.3390327e+01   7.5189658e-03
   1.3401883e+01   7.4325770e-03
   1.3413495e+01   7.3467669e-03
   1.3425164e+01   7.2615350e-03
   1.3436890e+01   7.1768808e-03
   1.3448675e+01   7.0928036e-03
   1.3460517e+01   7.0093030e-03
   1.3472418e+01   6.9263784e-03
   1.3484379e+01   6.8440290e-03
   1.3496399e+01   6.7622543e-03
   1.3508480e+01   6.6810536e-03
   1.3520621e+01   6.6004263e-03
   1.3532824e+01   6.5203715e-03
   1.3545089e+01   6.4408885e-03
   1.3557416e+01   6.3619767e-03
   1.3569807e+01   6.2836352e-03
   1.3582261e+01   6.2058632e-03
   1.3594779e+01   6.1286600e-03
   1.3607362e+01   6.0520246e-03
   1.3620011e+01   5.9759562e-03
   1.3632726e+01   5.9004539e-03
   1.3645508e+01   5.8255169e-03
   1.3658356e+01   5.7511442e-03
   1.3671273e+01   5.6773349e-03
   1.3684259e+01   5.6040881e-03
   1.3697314e+01   5.5314027e-03
   1.3710439e+01   5.4592777e-03
   1.3723634e+01   5.3877122e-03
   1.3736901e+01   5.3167052e-03
   1.3750241e+01   5.2462555e-03
   1.3763653e+01   5.1763622e-03
   1.3777138e+01   5.1070241e-03
   1.3790698e+01   5.0382401e-03
   1.3804334e+01   4.9700092e-03
   1.3818045e+01   4.9023303e-03
   1.3831832e+01   4.8352021e-03
   1.3845698e+01   4.7686235e-03
   1.3859641e+01   4.7025934e-03
   1.3873664e+01   4.6371105e-03
   1.3887767e+01   4.5721736e-03
   1.3901950e+01   4.5077816e-03
   1.3916215e+01   4.4439331e-03
   1.3930563e+01   4.3806270e-03
   1.3944995e+01   4.3178619e-03
   1.3959511e+01   4.2556366e-03
   1.3974112e+01   4.1939499e-03
   1.3988800e+01   4.1328002e-03
   1.4003575e+01   4.0721865e-03
   1.4018439e+01   4.0121072e-03
   1.4033392e+01   3.9525612e-03
   1.4048435e+01   3.8935469e-03
   1.4063569e+01   3.8350631e-03
   1.4078797e+01   3.7771083e-03
   1.4094117e+01   3.7196811e-03
   1.4109533e+01   3.6627801e-03
   1.4125044e+01   3.6064039e-03
   1.4140652e+01   3.5505511e-03
   1.4156359e+01   3.4952201e-03
   1.4172165e+01   3.4404096e-03
   1.4188071e+01   3.3861179e-03
   1.4204049e+01   3.3324439e-03
   1.4220061e+01   3.2795108e-03
   1.4236107e+01   3.2273085e-03
   1.4252187e+01   3.1758276e-03
   1.4268302e+01   3.1250589e-03
   1.4284453e+01   3.0749931e-03
   1.4300639e+01   3.0256212e-03
   1.4316861e+01   2.9769344e-03
   1.4333120e+01   2.9289237e-03
   1.4349416e+01   2.8815807e-03
   1.4365750e+01   2.8348966e-03
   1.4382121e+01   2.7888630e-03
   1.4398531e+01   2.7434717e-03
   1.4414980e+01   2.6987143e-03
   1.4431468e+01   2.6545828e-03
   1.4447995e+01   2.6110692e-03
   1.4464563e+01   2.5681655e-03
   1.4481172e+01   2.5258640e-03
   1.4497822e+01   2.4841570e-03
   1.4514513e+01   2.4430369e-03
   1.4531247e+01   2.4024961e-03
   1.4548023e+01   2.3625274e-03
   1.4564843e+01   2.3231233e-03
   1.4581706e+01   2.2842767e-03
   1.4598613e+01   2.2459805e-03
   1.4615565e+01   2.2082277e-03
   1.4632562e+01   2.1710113e-03
   1.4649605e+01   2.1343244e-03
   1.4666694e+01   2.0981605e-03
   1.4683830e+01   2.0625127e-03
   1.4701014e+01   2.0273745e-03
   1.4718245e+01   1.9927395e-03
   1.4735525e+01   1.9586011e-03
   1.4752854e+01   1.9249532e-03
   1.4770232e+01   1.8917893e-03
   1.4787661e+01   1.8591035e-03
   1.4805140e+01   1.8268895e-03
   1.4822671e+01   1.7951414e-03
   1.4840255e+01   1.7638533e-03
   1.4857890e+01   1.7330192e-03
   1.4875579e+01   1.7026334e-03
   1.4893322e+01   1.6726902e-03
   1.4911119e+01   1.6431840e-03
   1.4928972e+01   1.6141092e-03
   1.4946881e+01   1.5854602e-03
   1.4964846e+01   1.5572317e-03
   1.4982868e+01   1.5294183e-03
   1.5000948e+01   1.5020147e-03
   1.5019087e+01   1.4750156e-03
   1.5037285e+01   1.4484160e-03
   1.5055543e+01   1.4222107e-03
   1.5073862e+01   1.3963947e-03
   1.5092242e+01   1.3709630e-03
   1.5110684e+01   1.3459107e-03
   1.5129190e+01   1.3212330e-03
   1.5147759e+01   1.2969250e-03
   1.5166393e+01   1.2729821e-03
   1.5185092e+01   1.2493996e-03
   1.5203857e+01   1.2261728e-03
   1.5222690e+01   1.2032972e-03
   1.5241590e+01   1.1807684e-03
   1.5260559e+01   1.1585818e-03
   1.5279597e+01   1.1367331e-03
   1.5298705e+01   1.1152179e-03
   1.5317885e+01   1.0940319e-03
   1.5337137e+01   1.0731710e-03
   1.5356463e+01   1.0526310e-03
   1.5375862e+01   1.0324076e-03
   1.5395336e+01   1.0124969e-03
   1.5414886e+01   9.9289486e-04
   1.5434513e+01   9.7359743e-04
   1.5454217e+01   9.5460071e-04
   1.5474001e+01   9.3590082e-04
   1.5493865e+01   9.1749393e-04
   1.5513809e+01   8.9937624e-04
   1.5533836e+01   8.8154402e-04
   1.5553945e+01   8.6399357e-04
   1.5574139e+01   8.4672124e-04
   1.5594418e+01   8.2972341e-04
   1.5614784e+01   8.1299653e-04
   1.5635237e+01   7.9653707e-04
   1.5655779e+01   7.8034156e-04
   1.5676411e+01   7.6440655e-04
   1.5697134e+01   7.4872865e-04
   1.5717950e+01   7.3330451e-04
   1.5738859e+01   7.1813080e-04
   1.5759863e+01   7.0320426e-04
   1.5780964e+01   6.8852166e-04
   1.5802162e+01   6.7407978e-04
   1.5823459e+01   6.5987547e-04
   1.5844857e+01   6.4590562e-04
   1.5866357e+01   6.3216713e-04
   1.5887960e+01   6.1865697e-04
   1.5909667e+01   6.0537211e-04
   1.5931481e+01   5.9230958e-04
   1.5953403e+01   5.7946645e-04
   1.5975434e+01   5.6683980e-04
   1.5997576e+01   5.5442678e-04
   1.6019830e+01   5.4222453e-04
   1.6042199e+01   5.3023026e-04
   1.6064684e+01   5.1844120e-04
   1.6087286e+01   5.0685461e-04
   1.6110008e+01   4.9546779e-04
   1.6132851e+01   4.8427806e-04
   1.6155817e+01   4.7328279e-04
   1.6178909e+01   4.6247935e-04
   1.6202127e+01   4.5186518e-04
   1.6225474e+01   4.4143773e-04
   1.6248951e+01   4.3119447e-04
   1.6272562e+01   4.2113292e-04
   1.6296308e+01   4.1125061e-04
   1.6320191e+01   4.0154512e-04
   1.6344213e+01   3.9201404e-04
   1.6368377e+01   3.8265500e-04
   1.6392685e+01   3.7346565e-04
   1.6417139e+01   3.6444367e-04
   1.6441741e+01   3.5558677e-04
   1.6466495e+01   3.4689269e-04
   1.6491403e+01   3.3835918e-04
   1.6516466e+01   3.2998404e-04
   1.6541689e+01   3.2176507e-04
   1.6567073e+01   3.1370011e-04
   1.6592622e+01   3.0578704e-04
   1.6618337e+01   2.9802373e-04
   1.6644223e+01   2.9040810e-04
   1.6670282e+01   2.8293809e-04
   1.6696518e+01   2.7561166e-04
   1.6722932e+01   2.6842679e-04
   1.6749530e+01   2.6138149e-04
   1.6776313e+01   2.5447380e-04
   1.6803285e+01   2.4770177e-04
   1.6830450e+01   2.4106347e-04
   1.6857812e+01   2.3455700e-04
   1.6885374e+01   2.2818049e-04
   1.6913139e+01   2.2193208e-04
   1.6941112e+01   2.1580993e-04
   1.6969298e+01   2.0981223e-04
   1.6997699e+01   2.0393719e-04
   1.7026320e+01   1.9818302e-04
   1.7055165e+01   1.9254798e-04
   1.7084240e+01   1.8703034e-04
   1.7113548e+01   1.8162838e-04
   1.7143094e+01   1.7634041e-04
   1.7172884e+01   1.7116476e-04
   1.7202922e+01   1.6609977e-04
   1.7233213e+01   1.6114381e-04
   1.7263764e+01   1.5629526e-04
   1.7294578e+01   1.5155252e-04
   1.7325663e+01   1.4691402e-04
   1.7357024e+01   1.4237819e-04
   1.7388667e+01   1.3794348e-04
   1.7420598e+01   1.3360837e-04
   1.7452824e+01   1.2937136e-04
   1.7485351e+01   1.2523094e-04
   1.7488635e+01   1.2482041e-04
   1.7491918e+01   1.2441122e-04
   1.7493560e+01   1.2420713e-04
   1.7495202e+01   1.2400338e-04
   1.7496023e+01   1.2390163e-04
   1.7496844e+01   1.2379996e-04
   1.7497254e+01   1.2374916e-04
   1.7497664e+01   1.2369837e-04
   1.7499717e+01   1.2344477e-04
   1.7499973e+01   1.2341311e-04
   1.7499999e+01   1.2340995e-04
   1.7500000e+01   1.2340986e-04
   1.7500000e+01   1.2340984e-04
   1.7500000e+01   1.2340983e-04
   1.7500000e+01   1.2340981e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340979e-04
   1.7500001e+01   1.2340972e-04
   1.7500003e+01   1.2340937e-04
   1.7500017e+01   1.2340765e-04
   1.7500087e+01   1.2339903e-04
   1.7500437e+01   1.2335592e-04
   1.7502183e+01   1.2314063e-04
   1.7510426e+01   1.2212987e-04
   1.7518674e+01   1.2112666e-04
   1.7526958e+01   1.2012736e-04
   1.7535278e+01   1.1913203e-04
   1.7543635e+01   1.1814067e-04
   1.7552027e+01   1.1715332e-04
   1.7560456e+01   1.1617000e-04
   1.7568921e+01   1.1519072e-04
   1.7577423e+01   1.1421552e-04
   1.7585962e+01   1.1324440e-04
   1.7594538e+01   1.1227740e-04
   1.7603151e+01   1.1131453e-04
   1.7611801e+01   1.1035580e-04
   1.7620488e+01   1.0940124e-04
   1.7629213e+01   1.0845087e-04
   1.7637976e+01   1.0750469e-04
   1.7646777e+01   1.0656274e-04
   1.7655615e+01   1.0562502e-04
   1.7664492e+01   1.0469155e-04
   1.7673407e+01   1.0376234e-04
   1.7682361e+01   1.0283741e-04
   1.7691354e+01   1.0191678e-04
   1.7700386e+01   1.0100045e-04
   1.7709456e+01   1.0008845e-04
   1.7718566e+01   9.9180775e-05
   1.7727716e+01   9.8277446e-05
   1.7736905e+01   9.7378474e-05
   1.7746135e+01   9.6483870e-05
   1.7755404e+01   9.5593645e-05
   1.7764714e+01   9.4707809e-05
   1.7774065e+01   9.3826373e-05
   1.7783456e+01   9.2949346e-05
   1.7792888e+01   9.2076737e-05
   1.7802362e+01   9.1208555e-05
   1.7811877e+01   9.0344808e-05
   1.7821434e+01   8.9485506e-05
   1.7831033e+01   8.8630654e-05
   1.7840674e+01   8.7780261e-05
   1.7850358e+01   8.6934333e-05
   1.7860084e+01   8.6092878e-05
   1.7869853e+01   8.5255900e-05
   1.7879666e+01   8.4423407e-05
   1.7889522e+01   8.3595403e-05
   1.7899422e+01   8.2771895e-05
   1.7909366e+01   8.1952886e-05
   1.7919354e+01   8.1138381e-05
   1.7929388e+01   8.0328385e-05
   1.7939466e+01   7.9522901e-05
   1.7949589e+01   7.8721934e-05
   1.7959758e+01   7.7925485e-05
   1.7969972e+01   7.7133559e-05
   1.7980233e+01   7.6346157e-05
   1.7990540e+01   7.5563283e-05
   1.8000894e+01   7.4784938e-05
   1.8011295e+01   7.4011125e-05
   1.8021744e+01   7.3241844e-05
   1.8032240e+01   7.2477098e-05
   1.8042784e+01   7.1716886e-05
   1.8053377e+01   7.0961210e-05
   1.8064019e+01   7.0210070e-05
   1.8074710e+01   6.9463467e-05
   1.8085450e+01   6.8721400e-05
   1.8096240e+01   6.7983869e-05
   1.8107081e+01   6.7250874e-05
   1.8117972e+01   6.6522414e-05
   1.8128914e+01   6.5798487e-05
   1.8139907e+01   6.5079093e-05
   1.8150953e+01   6.4364229e-05
   1.8162050e+01   6.3653895e-05
   1.8173200e+01   6.2948089e-05
   1.8184403e+01   6.2246807e-05
   1.8195660e+01   6.1550049e-05
   1.8206970e+01   6.0857810e-05
   1.8218335e+01   6.0170089e-05
   1.8229755e+01   5.9486882e-05
   1.8241229e+01   5.8808187e-05
   1.8252760e+01   5.8133999e-05
   1.8264346e+01   5.7464315e-05
   1.8275990e+01   5.6799132e-05
   1.8287690e+01   5.6138444e-05
   1.8299447e+01   5.5482249e-05
   1.8311263e+01   5.4830542e-05
   1.8323137e+01   5.4183317e-05
   1.8335071e+01   5.3540571e-05
   1.8347064e+01   5.2902298e-05
   1.8359117e+01   5.2268494e-05
   1.8371230e+01   5.1639153e-05
   1.8383405e+01   5.1014269e-05
   1.8395642e+01   5.0393836e-05
   1.8407940e+01   4.9777850e-05
   1.8420302e+01   4.9166304e-05
   1.8432727e+01   4.8559192e-05
   1.8445216e+01   4.7956508e-05
   1.8457770e+01   4.7358245e-05
   1.8470388e+01   4.6764396e-05
   1.8483073e+01   4.6174956e-05
   1.8495824e+01   4.5589916e-05
   1.8508642e+01   4.5009270e-05
   1.8521528e+01   4.4433011e-05
   1.8534482e+01   4.3861131e-05
   1.8547505e+01   4.3293623e-05
   1.8560598e+01   4.2730479e-05
   1.8573761e+01   4.2171691e-05
   1.8586996e+01   4.1617252e-05
   1.8600302e+01   4.1067153e-05
   1.8613681e+01   4.0521387e-05
   1.8627133e+01   3.9979944e-05
   1.8640659e+01   3.9442817e-05
   1.8654259e+01   3.8909996e-05
   1.8667936e+01   3.8381474e-05
   1.8681688e+01   3.7857241e-05
   1.8695518e+01   3.7337288e-05
   1.8709426e+01   3.6821606e-05
   1.8723412e+01   3.6310187e-05
   1.8737478e+01   3.5803020e-05
   1.8751625e+01   3.5300096e-05
   1.8765853e+01   3.4801406e-05
   1.8780163e+01   3.4306940e-05
   1.8794556e+01   3.3816688e-05
   1.8809033e+01   3.3330640e-05
   1.8823596e+01   3.2848787e-05
   1.8838244e+01   3.2371117e-05
   1.8852979e+01   3.1897622e-05
   1.8867802e+01   3.1428290e-05
   1.8882714e+01   3.0963111e-05
   1.8897716e+01   3.0502074e-05
   1.8912809e+01   3.0045169e-05
   1.8927993e+01   2.9592385e-05
   1.8943271e+01   2.9143711e-05
   1.8958644e+01   2.8699137e-05
   1.8974111e+01   2.8258650e-05
   1.8989675e+01   2.7822241e-05
   1.9005336e+01   2.7389896e-05
   1.9021097e+01   2.6961607e-05
   1.9036957e+01   2.6537359e-05
   1.9052919e+01   2.6117143e-05
   1.9068983e+01   2.5700947e-05
   1.9085151e+01   2.5288758e-05
   1.9101424e+01   2.4880565e-05
   1.9117803e+01   2.4476356e-05
   1.9134290e+01   2.4076119e-05
   1.9150886e+01   2.3679841e-05
   1.9167593e+01   2.3287511e-05
   1.9184412e+01   2.2899116e-05
   1.9201345e+01   2.2514644e-05
   1.9218392e+01   2.2134082e-05
   1.9235556e+01   2.1757418e-05
   1.9252838e+01   2.1384639e-05
   1.9270239e+01   2.1015731e-05
   1.9287762e+01   2.0650684e-05
   1.9305408e+01   2.0289482e-05
   1.9323178e+01   1.9932114e-05
   1.9341075e+01   1.9578567e-05
   1.9359100e+01   1.9228826e-05
   1.9377255e+01   1.8882879e-05
   1.9395542e+01   1.8540712e-05
   1.9413962e+01   1.8202313e-05
   1.9432518e+01   1.7867667e-05
   1.9451211e+01   1.7536760e-05
   1.9470044e+01   1.7209580e-05
   1.9489019e+01   1.6886112e-05
   1.9508137e+01   1.6566342e-05
   1.9527402e+01   1.6250257e-05
   1.9546814e+01   1.5937842e-05
   1.9566377e+01   1.5629083e-05
   1.9586092e+01   1.5323967e-05
   1.9605963e+01   1.5022478e-05
   1.9625991e+01   1.4724602e-05
   1.9646179e+01   1.4430325e-05
   1.9666529e+01   1.4139633e-05
   1.9687044e+01   1.3852510e-05
   1.9707727e+01   1.3568942e-05
   1.9728580e+01   1.3288915e-05
   1.9749607e+01   1.3012412e-05
   1.9770809e+01   1.2739420e-05
   1.9792191e+01   1.2469924e-05
   1.9813754e+01   1.2203907e-05
   1.9835503e+01   1.1941355e-05
   1.9857440e+01   1.1682253e-05
   1.9879568e+01   1.1426584e-05
   1.9901891e+01   1.1174335e-05
   1.9924412e+01   1.0925489e-05
   1.9947135e+01   1.0680030e-05
   1.9970063e+01   1.0437942e-05
   1.9993200e+01   1.0199211e-05
   2.0000000e+01   1.0130094e-05


==> y_inc1.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   9.4971109e-03   0.0000000e+00
   2.0277808e-02   0.0000000e+00
   3.1116055e-02   0.0000000e+00
   4.2023087e-02   0.0000000e+00
   5.3000669e-02   0.0000000e+00
   6.4050757e-02   0.0000000e+00
   7.5175433e-02   0.0000000e+00
   8.6376915e-02   0.0000000e+00
   9.7657578e-02   0.0000000e+00
   1.0901996e-01   0.0000000e+00
   1.2046679e-01   0.0000000e+00
   1.3200100e-01   0.0000000e+00
   1.4362576e-01   0.0000000e+00
   1.5534449e-01   0.0000000e+00
   1.6716092e-01   0.0000000e+00
   1.7907910e-01   0.0000000e+00
   1.9110345e-01   0.0000000e+00
   2.0323883e-01   0.0000000e+00
   2.1549060e-01   0.0000000e+00
   2.2786467e-01   0.0000000e+00
   2.4036764e-01   0.0000000e+00
   2.5279086e-01   0.0000000e+00
   2.6507845e-01   0.0000000e+00
   2.7723921e-01   0.0000000e+00
   2.8928125e-01   0.0000000e+00
   3.0121170e-01   0.0000000e+00
   3.1303686e-01   0.0000000e+00
   3.2476237e-01   0.0000000e+00
   3.3639325e-01   0.0000000e+00
   3.4793407e-01   0.0000000e+00
   3.5938891e-01   0.0000000e+00
   3.7076151e-01   0.0000000e+00
   3.8205529e-01   0.0000000e+00
   3.9327336e-01   0.0000000e+00
   4.0441860e-01   0.0000000e+00
   4.1549364e-01   0.0000000e+00
   4.2650093e-01   0.0000000e+00
   4.3744275e-01   0.0000000e+00
   4.4832118e-01   0.0000000e+00
   4.5913820e-01   0.0000000e+00
   4.6989564e-01   0.0000000e+00
   4.8059522e-01   0.0000000e+00
   4.9123853e-01   0.0000000e+00
   5.0182709e-01   0.0000000e+00
   5.1236232e-01   0.0000000e+00
   5.2284556e-01   0.0000000e+00
   5.3327807e-01   0.0000000e+00
   5.4366105e-01   0.0000000e+00
   5.5399563e-01   0.0000000e+00
   5.6428288e-01   0.0000000e+00
   5.7452383e-01   0.0000000e+00
   5.8471943e-01   0.0000000e+00
   5.9487062e-01   0.0000000e+00
   6.0497828e-01   0.0000000e+00
   6.1504323e-01   0.0000000e+00
   6.2506630e-01   0.0000000e+00
   6.3504823e-01   0.0000000e+00
   6.4498978e-01   0.0000000e+00
   6.5489163e-01   0.0000000e+00
   6.6475446e-01   0.0000000e+00
   6.7457892e-01   0.0000000e+00
   6.8436564e-01   0.0000000e+00
   6.9411522e-01   0.0000000e+00
   7.0382822e-01   0.0000000e+00
   7.1350520e-01   0.0000000e+00
   7.2314671e-01   0.0000000e+00
   7.3275325e-01   0.0000000e+00
   7.4232532e-01   0.0000000e+00
   7.5186341e-01   0.0000000e+00
   7.6136799e-01   0.0000000e+00
   7.7083949e-01   0.0000000e+00
   7.8027835e-01   0.0000000e+00
   7.8968501e-01   0.0000000e+00
   7.9905988e-01   0.0000000e+00
   8.0840333e-01   0.0000000e+00
   8.1771577e-01   0.0000000e+00
   8.2699757e-01   0.0000000e+00
   8.3624910e-01   0.0000000e+00
   8.4547069e-01   0.0000000e+00
   8.5466271e-01   0.0000000e+00
   8.6382548e-01   0.0000000e+00
   8.7295934e-01   0.0000000e+00
   8.8206459e-01   0.0000000e+00
   8.9114155e-01   0.0000000e+00
   9.0019052e-01   0.0000000e+00
   9.0921180e-01   0.0000000e+00
   9.1820567e-01   0.0000000e+00
   9.2717242e-01   0.0000000e+00
   9.3611231e-01   0.0000000e+00
   9.4502561e-01   0.0000000e+00
   9.5391259e-01   0.0000000e+00
   9.6277350e-01   0.0000000e+00
   9.7160860e-01   0.0000000e+00
   9.8041812e-01   0.0000000e+00
   9.8920231e-01   0.0000000e+00
   9.9796140e-01   0.0000000e+00
   1.0066956e+00   0.0000000e+00
   1.0154052e+00   0.0000000e+00
   1.0240904e+00   0.0000000e+00
   1.0327513e+00   0.0000000e+00
   1.0413883e+00   0.0000000e+00
   1.0500015e+00   0.0000000e+00
   1.0585911e+00   0.0000000e+00
   1.0671573e+00   0.0000000e+00
   1.0757004e+00   0.0000000e+00
   1.0842204e+00   0.0000000e+00
   1.0927177e+00   0.0000000e+00
   1.1011924e+00   0.0000000e+00
   1.1096446e+00   0.0000000e+00
   1.1180746e+00   0.0000000e+00
   1.1264825e+00   0.0000000e+00
   1.1348685e+00   0.0000000e+00
   1.1432329e+00   0.0000000e+00
   1.1515756e+00   0.0000000e+00
   1.1598970e+00   0.0000000e+00
   1.1681971e+00   0.0000000e+00
   1.1764762e+00   0.0000000e+00
   1.1847344e+00   0.0000000e+00
   1.1929719e+00   0.0000000e+00
   1.2011888e+00   0.0000000e+00
   1.2093852e+00   0.0000000e+00
   1.2175613e+00   0.0000000e+00
   1.2257174e+00   0.0000000e+00
   1.2338534e+00   0.0000000e+00
   1.2419695e+00   0.0000000e+00
   1.2500660e+00   0.0000000e+00
   1.2581429e+00   0.0000000e+00
   1.2662004e+00   0.0000000e+00
   1.2742385e+00   0.0000000e+00
   1.2822575e+00   0.0000000e+00
   1.2902575e+00   0.0000000e+00
   1.2982386e+00   0.0000000e+00
   1.3062009e+00   0.0000000e+00
   1.3141446e+00   0.0000000e+00
   1.3220698e+00   0.0000000e+00
   1.3299766e+00   0.0000000e+00
   1.3378651e+00   0.0000000e+00
   1.3457354e+00   0.0000000e+00
   1.3535878e+00   0.0000000e+00
   1.3614222e+00   0.0000000e+00
   1.3692389e+00   0.0000000e+00
   1.3770378e+00   0.0000000e+00
   1.3848192e+00   0.0000000e+00
   1.3925832e+00   0.0000000e+00
   1.4003298e+00   0.0000000e+00
   1.4080592e+00   0.0000000e+00
   1.4157715e+00   0.0000000e+00
   1.4234668e+00   0.0000000e+00
   1.4311452e+00   0.0000000e+00
   1.4388068e+00   0.0000000e+00
   1.4464517e+00   0.0000000e+00
   1.4540800e+00   0.0000000e+00
   1.4616918e+00   0.0000000e+00
   1.4692873e+00   0.0000000e+00
   1.4768664e+00   0.0000000e+00
   1.4844294e+00   0.0000000e+00
   1.4919763e+00   0.0000000e+00
   1.4995072e+00   0.0000000e+00
   1.5070222e+00   0.0000000e+00
   1.5145214e+00   0.0000000e+00
   1.5220049e+00   0.0000000e+00
   1.5294728e+00   0.0000000e+00
   1.5369252e+00   0.0000000e+00
   1.5443621e+00   0.0000000e+00
   1.5517837e+00   0.0000000e+00
   1.5591901e+00   0.0000000e+00
   1.5665813e+00   0.0000000e+00
   1.5739575e+00   0.0000000e+00
   1.5813186e+00   0.0000000e+00
   1.5886649e+00   0.0000000e+00
   1.5959963e+00   0.0000000e+00
   1.6033131e+00   0.0000000e+00
   1.6106232e+00   0.0000000e+00
   1.6179368e+00   0.0000000e+00
   1.6252540e+00   0.0000000e+00
   1.6325746e+00   0.0000000e+00
   1.6398987e+00   0.0000000e+00
   1.6472263e+00   0.0000000e+00
   1.6545575e+00   0.0000000e+00
   1.6618922e+00   0.0000000e+00
   1.6692305e+00   0.0000000e+00
   1.6765722e+00   0.0000000e+00
   1.6839176e+00   0.0000000e+00
   1.6912665e+00   0.0000000e+00
   1.6986190e+00   0.0000000e+00
   1.7059750e+00   0.0000000e+00
   1.7133346e+00   0.0000000e+00
   1.7206979e+00   0.0000000e+00
   1.7280647e+00   0.0000000e+00
   1.7354351e+00   0.0000000e+00
   1.7428092e+00   0.0000000e+00
   1.7501868e+00   0.0000000e+00
   1.7575682e+00   0.0000000e+00
   1.7649531e+00   0.0000000e+00
   1.7723417e+00   0.0000000e+00
   1.7797340e+00   0.0000000e+00
   1.7871299e+00   0.0000000e+00
   1.7945295e+00   0.0000000e+00
   1.8019327e+00   0.0000000e+00
   1.8093397e+00   0.0000000e+00
   1.8167503e+00   0.0000000e+00
   1.8241647e+00   0.0000000e+00
   1.8315828e+00   0.0000000e+00
   1.8390046e+00   0.0000000e+00
   1.8464301e+00   0.0000000e+00
   1.8538593e+00   0.0000000e+00
   1.8612923e+00   0.0000000e+00
   1.8687291e+00   0.0000000e+00
   1.8761696e+00   0.0000000e+00
   1.8836138e+00   0.0000000e+00
   1.8910619e+00   0.0000000e+00
   1.8985137e+00   0.0000000e+00
   1.9059694e+00   0.0000000e+00
   1.9134288e+00   0.0000000e+00
   1.9208920e+00   0.0000000e+00
   1.9283591e+00   0.0000000e+00
   1.9358300e+00   0.0000000e+00
   1.9433047e+00   0.0000000e+00
   1.9507833e+00   0.0000000e+00
   1.9582657e+00   0.0000000e+00
   1.9657520e+00   0.0000000e+00
   1.9732421e+00   0.0000000e+00
   1.9807361e+00   0.0000000e+00
   1.9882340e+00   0.0000000e+00
   1.9957358e+00   0.0000000e+00
   1.9964864e+00   0.0000000e+00
   1.9972370e+00   0.0000000e+00
   1.9976123e+00   0.0000000e+00
   1.9979875e+00   0.0000000e+00
   1.9998640e+00   0.0000000e+00
   1.9999578e+00   0.0000000e+00
   1.9999672e+00   0.0000000e+00
   1.9999766e+00   0.0000000e+00
   1.9999813e+00   0.0000000e+00
   1.9999860e+00   0.0000000e+00
   1.9999883e+00   0.0000000e+00
   1.9999907e+00   0.0000000e+00
   1.9999918e+00   0.0000000e+00
   1.9999930e+00   0.0000000e+00
   1.9999989e+00   0.0000000e+00
   1.9999996e+00   0.0000000e+00
   1.9999997e+00   0.0000000e+00
   1.9999997e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999999e+00   0.0000000e+00
   1.9999999e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   1.4136387e-27
   2.0000000e+00   1.3934439e-26
   2.0000000e+00   2.6576408e-25
   2.0000000e+00   6.2377819e-24
   2.0000000e+00   1.5390729e-22
   2.0000000e+00   3.8374977e-21
   2.0000000e+00   9.5885329e-20
   2.0000000e+00   2.3968840e-18
   2.0000000e+00   5.9920864e-17
   2.0000000e+00   1.4980153e-15
   2.0000001e+00   3.7450349e-14
   2.0000005e+00   9.3625821e-13
   2.0000024e+00   2.3406409e-11
   2.0000121e+00   5.8515456e-10
   2.0000605e+00   1.4628156e-08
   2.0003024e+00   3.6561546e-07
   2.0015119e+00   9.1293394e-06
   2.0035842e+00   5.1203117e-05
   2.0060471e+00   1.4538660e-04
   2.0087822e+00   3.0581382e-04
   2.0117305e+00   5.4400463e-04
   2.0148559e+00   8.6979428e-04
   2.0181343e+00   1.2918119e-03
   2.0215481e+00   1.8177539e-03
   2.0250838e+00   2.4545660e-03
   2.0287309e+00   3.2085676e-03
   2.0324810e+00   4.0855437e-03
   2.0363269e+00   5.0908113e-03
   2.0402627e+00   6.2292753e-03
   2.0442832e+00   7.5054698e-03
   2.0483843e+00   8.9235964e-03
   2.0525619e+00   1.0487551e-02
   2.0568127e+00   1.2200947e-02
   2.0611336e+00   1.4067139e-02
   2.0655221e+00   1.6089242e-02
   2.0699757e+00   1.8270144e-02
   2.0744922e+00   2.0612522e-02
   2.0790696e+00   2.3118855e-02
   2.0837062e+00   2.5791432e-02
   2.0884002e+00   2.8632370e-02
   2.0931501e+00   3.1643612e-02
   2.0979546e+00   3.4826944e-02
   2.1028122e+00   3.8183999e-02
   2.1077220e+00   4.1716265e-02
   2.1126826e+00   4.5425093e-02
   2.1176931e+00   4.9311698e-02
   2.1227525e+00   5.3377170e-02
   2.1278600e+00   5.7622478e-02
   2.1330146e+00   6.2048472e-02
   2.1382155e+00   6.6655891e-02
   2.1434621e+00   7.1445365e-02
   2.1487535e+00   7.6417423e-02
   2.1540893e+00   8.1572490e-02
   2.1594686e+00   8.6910900e-02
   2.1648910e+00   9.2432889e-02
   2.1703559e+00   9.8138607e-02
   2.1758628e+00   1.0402812e-01
   2.1814112e+00   1.1010140e-01
   2.1870005e+00   1.1635835e-01
   2.1926305e+00   1.2279879e-01
   2.1983006e+00   1.2942247e-01
   2.2040104e+00   1.3622907e-01
   2.2097596e+00   1.4321819e-01
   2.2155479e+00   1.5038936e-01
   2.2213748e+00   1.5774207e-01
   2.2272402e+00   1.6527571e-01
   2.2331435e+00   1.7298964e-01
   2.2390847e+00   1.8088315e-01
   2.2450634e+00   1.8895548e-01
   2.2510793e+00   1.9720579e-01
   2.2571322e+00   2.0563323e-01
   2.2632219e+00   2.1423685e-01
   2.2693481e+00   2.2301569e-01
   2.2755107e+00   2.3196873e-01
   2.2817094e+00   2.4109488e-01
   2.2879440e+00   2.5039306e-01
   2.2942145e+00   2.5986208e-01
   2.3005206e+00   2.6950077e-01
   2.3068621e+00   2.7930788e-01
   2.3132389e+00   2.8928213e-01
   2.3196509e+00   2.9942222e-01
   2.3260980e+00   3.0972679e-01
   2.3325799e+00   3.2019446e-01
   2.3390967e+00   3.3082381e-01
   2.3456481e+00   3.4161340e-01
   2.3522342e+00   3.5256174e-01
   2.3588547e+00   3.6366733e-01
   2.3655097e+00   3.7492863e-01
   2.3721990e+00   3.8634407e-01
   2.3789225e+00   3.9791207e-01
   2.3856803e+00   4.0963100e-01
   2.3924722e+00   4.2149924e-01
   2.3992981e+00   4.3351510e-01
   2.4061581e+00   4.4567692e-01
   2.4130521e+00   4.5798299e-01
   2.4199800e+00   4.7043157e-01
   2.4269419e+00   4.8302092e-01
   2.4339376e+00   4.9574929e-01
   2.4409672e+00   5.0861488e-01
   2.4480307e+00   5.2161590e-01
   2.4551279e+00   5.3475054e-01
   2.4622590e+00   5.4801696e-01
   2.4694240e+00   5.6141333e-01
   2.4766227e+00   5.7493780e-01
   2.4838553e+00   5.8858848e-01
   2.4911217e+00   6.0236351e-01
   2.4984220e+00   6.1626098e-01
   2.5057561e+00   6.3027901e-01
   2.5131241e+00   6.4441567e-01
   2.5205261e+00   6.5866906e-01
   2.5279620e+00   6.7303723e-01
   2.5354319e+00   6.8751826e-01
   2.5429358e+00   7.0211020e-01
   2.5504738e+00   7.1681110e-01
   2.5580459e+00   7.3161901e-01
   2.5656522e+00   7.4653196e-01
   2.5732927e+00   7.6154800e-01
   2.5809674e+00   7.7666515e-01
   2.5886765e+00   7.9188144e-01
   2.5964201e+00   8.0719490e-01
   2.6041980e+00   8.2260354e-01
   2.6120106e+00   8.3810539e-01
   2.6198577e+00   8.5369847e-01
   2.6277130e+00   8.6932790e-01
   2.6355730e+00   8.8498460e-01
   2.6434378e+00   9.0066628e-01
   2.6513074e+00   9.1637075e-01
   2.6591817e+00   9.3209578e-01
   2.6670608e+00   9.4783929e-01
   2.6749447e+00   9.6359911e-01
   2.6828334e+00   9.7937321e-01
   2.6907270e+00   9.9515959e-01
   2.6986254e+00   1.0109563e+00
   2.7065286e+00   1.0267613e+00
   2.7144367e+00   1.0425727e+00
   2.7223497e+00   1.0583888e+00
   2.7302676e+00   1.0742076e+00
   2.7381904e+00   1.0900274e+00
   2.7461181e+00   1.1058465e+00
   2.7540507e+00   1.1216631e+00
   2.7619883e+00   1.1374755e+00
   2.7699308e+00   1.1532822e+00
   2.7778783e+00   1.1690814e+00
   2.7858308e+00   1.1848717e+00
   2.7937882e+00   1.2006515e+00
   2.8017507e+00   1.2164193e+00
   2.8097182e+00   1.2321735e+00
   2.8176908e+00   1.2479129e+00
   2.8256683e+00   1.2636359e+00
   2.8336510e+00   1.2793412e+00
   2.8416387e+00   1.2950274e+00
   2.8496315e+00   1.3106932e+00
   2.8576295e+00   1.3263374e+00
   2.8656325e+00   1.3419586e+00
   2.8736407e+00   1.3575556e+00
   2.8816540e+00   1.3731273e+00
   2.8896725e+00   1.3886725e+00
   2.8976962e+00   1.4041899e+00
   2.9057250e+00   1.4196785e+00
   2.9137591e+00   1.4351372e+00
   2.9217984e+00   1.4505649e+00
   2.9298429e+00   1.4659606e+00
   2.9378926e+00   1.4813232e+00
   2.9459477e+00   1.4966518e+00
   2.9540080e+00   1.5119453e+00
   2.9620736e+00   1.5272029e+00
   2.9701445e+00   1.5424236e+00
   2.9782207e+00   1.5576064e+00
   2.9863023e+00   1.5727506e+00
   2.9943892e+00   1.5878553e+00
   3.0024815e+00   1.6029196e+00
   3.0105792e+00   1.6179428e+00
   3.0186822e+00   1.6329240e+00
   3.0267907e+00   1.6478624e+00
   3.0349046e+00   1.6627574e+00
   3.0430240e+00   1.6776081e+00
   3.0511488e+00   1.6924139e+00
   3.0592792e+00   1.7071741e+00
   3.0674150e+00   1.7218880e+00
   3.0755563e+00   1.7365549e+00
   3.0837031e+00   1.7511743e+00
   3.0918555e+00   1.7657455e+00
   3.1000134e+00   1.7802678e+00
   3.1081770e+00   1.7947409e+00
   3.1163461e+00   1.8091639e+00
   3.1245208e+00   1.8235365e+00
   3.1327012e+00   1.8378581e+00
   3.1408871e+00   1.8521282e+00
   3.1490788e+00   1.8663462e+00
   3.1572761e+00   1.8805117e+00
   3.1654792e+00   1.8946243e+00
   3.1736879e+00   1.9086834e+00
   3.1819024e+00   1.9226887e+00
   3.1901226e+00   1.9366398e+00
   3.1983486e+00   1.9505361e+00
   3.2065803e+00   1.9643773e+00
   3.2148179e+00   1.9781631e+00
   3.2230612e+00   1.9918931e+00
   3.2313104e+00   2.0055669e+00
   3.2395655e+00   2.0191843e+00
   3.2478264e+00   2.0327448e+00
   3.2560933e+00   2.0462481e+00
   3.2643660e+00   2.0596940e+00
   3.2726447e+00   2.0730822e+00
   3.2809293e+00   2.0864124e+00
   3.2892198e+00   2.0996843e+00
   3.2975164e+00   2.1128977e+00
   3.3058189e+00   2.1260524e+00
   3.3141275e+00   2.1391481e+00
   3.3224421e+00   2.1521845e+00
   3.3307628e+00   2.1651616e+00
   3.3390896e+00   2.1780791e+00
   3.3474224e+00   2.1909368e+00
   3.3557614e+00   2.2037345e+00
   3.3641065e+00   2.2164721e+00
   3.3724578e+00   2.2291494e+00
   3.3808152e+00   2.2417663e+00
   3.3891789e+00   2.2543226e+00
   3.3975488e+00   2.2668183e+00
   3.4059249e+00   2.2792531e+00
   3.4143073e+00   2.2916270e+00
   3.4226959e+00   2.3039399e+00
   3.4310909e+00   2.3161917e+00
   3.4394921e+00   2.3283823e+00
   3.4478998e+00   2.3405116e+00
   3.4563137e+00   2.3525796e+00
   3.4647341e+00   2.3645862e+00
   3.4731609e+00   2.3765314e+00
   3.4815941e+00   2.3884151e+00
   3.4900338e+00   2.4002373e+00
   3.4984799e+00   2.4119979e+00
   3.5069326e+00   2.4236969e+00
   3.5153917e+00   2.4353344e+00
   3.5238574e+00   2.4469103e+00
   3.5323297e+00   2.4584246e+00
   3.5408085e+00   2.4698773e+00
   3.5492940e+00   2.4812684e+00
   3.5577860e+00   2.4925979e+00
   3.5662848e+00   2.5038660e+00
   3.5747902e+00   2.5150725e+00
   3.5833023e+00   2.5262176e+00
   3.5918212e+00   2.5373013e+00
   3.6003467e+00   2.5483236e+00
   3.6088791e+00   2.5592846e+00
   3.6174183e+00   2.5701843e+00
   3.6259643e+00   2.5810229e+00
   3.6345171e+00   2.5918003e+00
   3.6430768e+00   2.6025167e+00
   3.6516434e+00   2.6131722e+00
   3.6602169e+00   2.6237667e+00
   3.6687974e+00   2.6343005e+00
   3.6773848e+00   2.6447736e+00
   3.6859793e+00   2.6551860e+00
   3.6945807e+00   2.6655380e+00
   3.7031892e+00   2.6758297e+00
   3.7118048e+00   2.6860610e+00
   3.7204275e+00   2.6962322e+00
   3.7290573e+00   2.7063434e+00
   3.7376943e+00   2.7163947e+00
   3.7463384e+00   2.7263862e+00
   3.7549898e+00   2.7363180e+00
   3.7636484e+00   2.7461904e+00
   3.7723142e+00   2.7560034e+00
   3.7809874e+00   2.7657571e+00
   3.7896678e+00   2.7754518e+00
   3.7983556e+00   2.7850875e+00
   3.8070508e+00   2.7946645e+00
   3.8157534e+00   2.8041829e+00
   3.8244634e+00   2.8136428e+00
   3.8331809e+00   2.8230444e+00
   3.8419059e+00   2.8323878e+00
   3.8506384e+00   2.8416733e+00
   3.8593784e+00   2.8509010e+00
   3.8681260e+00   2.8600711e+00
   3.8768812e+00   2.8691838e+00
   3.8856441e+00   2.8782392e+00
   3.8944146e+00   2.8872374e+00
   3.9031928e+00   2.8961788e+00
   3.9119788e+00   2.9050635e+00
   3.9207725e+00   2.9138917e+00
   3.9295740e+00   2.9226635e+00
   3.9383834e+00   2.9313792e+00
   3.9472006e+00   2.9400389e+00
   3.9560256e+00   2.9486429e+00
   3.9648586e+00   2.9571913e+00
   3.9736996e+00   2.9656844e+00
   3.9825485e+00   2.9741223e+00
   3.9914055e+00   2.9825053e+00
   4.0002705e+00   2.9908335e+00
   4.0091436e+00   2.9991072e+00
   4.0180249e+00   3.0073266e+00
   4.0269142e+00   3.0154919e+00
   4.0358090e+00   3.0236007e+00
   4.0447038e+00   3.0316484e+00
   4.0535985e+00   3.0396355e+00
   4.0624933e+00   3.0475622e+00
   4.0713880e+00   3.0554288e+00
   4.0802828e+00   3.0632358e+00
   4.0891776e+00   3.0709835e+00
   4.0980723e+00   3.0786723e+00
   4.1069671e+00   3.0863024e+00
   4.1158618e+00   3.0938744e+00
   4.1247566e+00   3.1013884e+00
   4.1336513e+00   3.1088448e+00
   4.1425461e+00   3.1162441e+00
   4.1514408e+00   3.1235865e+00
   4.1603356e+00   3.1308724e+00
   4.1692303e+00   3.1381022e+00
   4.1781251e+00   3.1452762e+00
   4.1870198e+00   3.1523947e+00
   4.1959146e+00   3.1594582e+00
   4.2048093e+00   3.1664669e+00
   4.2137041e+00   3.1734211e+00
   4.2225988e+00   3.1803214e+00
   4.2314935e+00   3.1871679e+00
   4.2403883e+00   3.1939611e+00
   4.2492830e+00   3.2007012e+00
   4.2581778e+00   3.2073887e+00
   4.2670725e+00   3.2140238e+00
   4.2759673e+00   3.2206069e+00
   4.2848620e+00   3.2271384e+00
   4.2937567e+00   3.2336186e+00
   4.3026515e+00   3.2400478e+00
   4.3115462e+00   3.2464264e+00
   4.3204410e+00   3.2527547e+00
   4.3293357e+00   3.2590330e+00
   4.3382304e+00   3.2652617e+00
   4.3471252e+00   3.2714411e+00
   4.3560199e+00   3.2775715e+00
   4.3649146e+00   3.2836534e+00
   4.3738094e+00   3.2896869e+00
   4.3827041e+00   3.2956725e+00
   4.3915989e+00   3.3016104e+00
   4.4004936e+00   3.3075010e+00
   4.4093883e+00   3.3133447e+00
   4.4182831e+00   3.3191416e+00
   4.4271778e+00   3.3248923e+00
   4.4360726e+00   3.3305969e+00
   4.4449673e+00   3.3362559e+00
   4.4538620e+00   3.3418695e+00
   4.4627567e+00   3.3474380e+00
   4.4716515e+00   3.3529618e+00
   4.4805462e+00   3.3584411e+00
   4.4894410e+00   3.3638764e+00
   4.4983357e+00   3.3692678e+00
   4.5072304e+00   3.3746158e+00
   4.5161252e+00   3.3799206e+00
   4.5250199e+00   3.3851825e+00
   4.5339146e+00   3.3904019e+00
   4.5428094e+00   3.3955791e+00
   4.5517041e+00   3.4007142e+00
   4.5605988e+00   3.4058078e+00
   4.5694935e+00   3.4108600e+00
   4.5783883e+00   3.4158711e+00
   4.5872830e+00   3.4208415e+00
   4.5961777e+00   3.4257715e+00
   4.6050725e+00   3.4306613e+00
   4.6139672e+00   3.4355112e+00
   4.6228619e+00   3.4403216e+00
   4.6317567e+00   3.4450927e+00
   4.6406514e+00   3.4498248e+00
   4.6495461e+00   3.4545182e+00
   4.6584409e+00   3.4591732e+00
   4.6673356e+00   3.4637901e+00
   4.6762303e+00   3.4683691e+00
   4.6851251e+00   3.4729106e+00
   4.6940198e+00   3.4774147e+00
   4.7029145e+00   3.4818819e+00
   4.7118092e+00   3.4863123e+00
   4.7207040e+00   3.4907063e+00
   4.7295987e+00   3.4950641e+00
   4.7384934e+00   3.4993860e+00
   4.7473881e+00   3.5036723e+00
   4.7562829e+00   3.5079232e+00
   4.7651776e+00   3.5121390e+00
   4.7740723e+00   3.5163200e+00
   4.7829671e+00   3.5204664e+00
   4.7918618e+00   3.5245784e+00
   4.8007565e+00   3.5286565e+00
   4.8096513e+00   3.5327007e+00
   4.8185460e+00   3.5367115e+00
   4.8274407e+00   3.5406889e+00
   4.8363354e+00   3.5446334e+00
   4.8452302e+00   3.5485450e+00
   4.8541249e+00   3.5524242e+00
   4.8630196e+00   3.5562711e+00
   4.8719143e+00   3.5600860e+00
   4.8808091e+00   3.5638692e+00
   4.8897038e+00   3.5676208e+00
   4.8985985e+00   3.5713411e+00
   4.9074933e+00   3.5750304e+00
   4.9163880e+00   3.5786889e+00
   4.9252827e+00   3.5823169e+00
   4.9341774e+00   3.5859146e+00
   4.9430722e+00   3.5894821e+00
   4.9519669e+00   3.5930199e+00
   4.9608616e+00   3.5965280e+00
   4.9697563e+00   3.6000068e+00
   4.9786511e+00   3.6034564e+00
   4.9875458e+00   3.6068770e+00
   4.9964405e+00   3.6102690e+00
   5.0053353e+00   3.6136326e+00
   5.0142300e+00   3.6169679e+00
   5.0231247e+00   3.6202752e+00
   5.0320194e+00   3.6235546e+00
   5.0409142e+00   3.6268065e+00
   5.0498089e+00   3.6300311e+00
   5.0587036e+00   3.6332285e+00
   5.0675983e+00   3.6363990e+00
   5.0764931e+00   3.6395428e+00
   5.0853878e+00   3.6426600e+00
   5.0942825e+00   3.6457510e+00
   5.1031772e+00   3.6488159e+00
   5.1120720e+00   3.6518550e+00
   5.1209667e+00   3.6548683e+00
   5.1298614e+00   3.6578562e+00
   5.1387561e+00   3.6608189e+00
   5.1476509e+00   3.6637565e+00
   5.1565456e+00   3.6666693e+00
   5.1654403e+00   3.6695574e+00
   5.1743350e+00   3.6724210e+00
   5.1832298e+00   3.6752604e+00
   5.1921245e+00   3.6780758e+00
   5.2010192e+00   3.6808673e+00
   5.2099139e+00   3.6836351e+00
   5.2188087e+00   3.6863794e+00
   5.2277034e+00   3.6891004e+00
   5.2365981e+00   3.6917983e+00
   5.2454929e+00   3.6944733e+00
   5.2543876e+00   3.6971256e+00
   5.2632823e+00   3.6997553e+00
   5.2721770e+00   3.7023626e+00
   5.2810718e+00   3.7049478e+00
   5.2899665e+00   3.7075110e+00
   5.2988612e+00   3.7100523e+00
   5.3077559e+00   3.7125720e+00
   5.3166507e+00   3.7150703e+00
   5.3255454e+00   3.7175472e+00
   5.3344401e+00   3.7200030e+00
   5.3433348e+00   3.7224379e+00
   5.3522295e+00   3.7248520e+00
   5.3611243e+00   3.7272455e+00
   5.3700190e+00   3.7296185e+00
   5.3789137e+00   3.7319713e+00
   5.3878084e+00   3.7343040e+00
   5.3967032e+00   3.7366168e+00
   5.4055979e+00   3.7389097e+00
   5.4144926e+00   3.7411831e+00
   5.4233874e+00   3.7434370e+00
   5.4322821e+00   3.7456716e+00
   5.4411768e+00   3.7478871e+00
   5.4500715e+00   3.7500836e+00
   5.4589663e+00   3.7522613e+00
   5.4678610e+00   3.7544204e+00
   5.4767557e+00   3.7565609e+00
   5.4856504e+00   3.7586831e+00
   5.4945452e+00   3.7607871e+00
   5.5034399e+00   3.7628730e+00
   5.5123346e+00   3.7649411e+00
   5.5212293e+00   3.7669913e+00
   5.5301241e+00   3.7690240e+00
   5.5390188e+00   3.7710392e+00
   5.5479135e+00   3.7730371e+00
   5.5568082e+00   3.7750179e+00
   5.5657030e+00   3.7769816e+00
   5.5745977e+00   3.7789284e+00
   5.5834924e+00   3.7808585e+00
   5.5923871e+00   3.7827719e+00
   5.6012819e+00   3.7846689e+00
   5.6101766e+00   3.7865496e+00
   5.6190713e+00   3.7884141e+00
   5.6279660e+00   3.7902625e+00
   5.6368608e+00   3.7920950e+00
   5.6457555e+00   3.7939117e+00
   5.6546502e+00   3.7957128e+00
   5.6635449e+00   3.7974983e+00
   5.6724397e+00   3.7992684e+00
   5.6813344e+00   3.8010233e+00
   5.6902291e+00   3.8027630e+00
   5.6991238e+00   3.8044877e+00
   5.7080186e+00   3.8061975e+00
   5.7169133e+00   3.8078926e+00
   5.7258080e+00   3.8095730e+00
   5.7347027e+00   3.8112389e+00
   5.7435975e+00   3.8128904e+00
   5.7524922e+00   3.8145277e+00
   5.7613869e+00   3.8161508e+00
   5.7702816e+00   3.8177598e+00
   5.7791764e+00   3.8193550e+00
   5.7880711e+00   3.8209363e+00
   5.7969658e+00   3.8225040e+00
   5.8058605e+00   3.8240581e+00
   5.8147553e+00   3.8255987e+00
   5.8236500e+00   3.8271260e+00
   5.8325447e+00   3.8286401e+00
   5.8414394e+00   3.8301411e+00
   5.8503342e+00   3.8316291e+00
   5.8592289e+00   3.8331042e+00
   5.8681236e+00   3.8345665e+00
   5.8770183e+00   3.8360161e+00
   5.8859131e+00   3.8374532e+00
   5.8948078e+00   3.8388778e+00
   5.9037025e+00   3.8402900e+00
   5.9125972e+00   3.8416900e+00
   5.9214920e+00   3.8430779e+00
   5.9303867e+00   3.8444537e+00
   5.9392814e+00   3.8458176e+00
   5.9481761e+00   3.8471696e+00
   5.9570709e+00   3.8485099e+00
   5.9659656e+00   3.8498385e+00
   5.9748603e+00   3.8511556e+00
   5.9837550e+00   3.8524613e+00
   5.9926498e+00   3.8537556e+00
   5.9935392e+00   3.8538845e+00
   5.9944287e+00   3.8540132e+00
   5.9988761e+00   3.8546550e+00
   5.9997656e+00   3.8547830e+00
   5.9998545e+00   3.8547958e+00
   5.9999435e+00   3.8548086e+00
   5.9999880e+00   3.8548150e+00
   5.9999924e+00   3.8548156e+00
   5.9999969e+00   3.8548163e+00
   5.9999991e+00   3.8548166e+00
   5.9999993e+00   3.8548166e+00
   5.9999996e+00   3.8548167e+00
   5.9999998e+00   3.8548167e+00
   5.9999999e+00   3.8548167e+00
   5.9999999e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000001e+00   3.8548168e+00
   6.0000004e+00   3.8548168e+00
   6.0000019e+00   3.8548170e+00
   6.0000095e+00   3.8548181e+00
   6.0000473e+00   3.8548236e+00
   6.0002365e+00   3.8548510e+00
   6.0011823e+00   3.8549923e+00
   6.0059117e+00   3.8558036e+00
   6.0125395e+00   3.8572305e+00
   6.0191949e+00   3.8589977e+00
   6.0258847e+00   3.8611049e+00
   6.0326087e+00   3.8635502e+00
   6.0393670e+00   3.8663318e+00
   6.0461593e+00   3.8694479e+00
   6.0529857e+00   3.8728964e+00
   6.0598462e+00   3.8766752e+00
   6.0667406e+00   3.8807822e+00
   6.0736690e+00   3.8852151e+00
   6.0806314e+00   3.8899717e+00
   6.0876275e+00   3.8950497e+00
   6.0946576e+00   3.9004465e+00
   6.1017215e+00   3.9061597e+00
   6.1088192e+00   3.9121867e+00
   6.1159508e+00   3.9185251e+00
   6.1231162e+00   3.9251720e+00
   6.1303154e+00   3.9321248e+00
   6.1375484e+00   3.9393807e+00
   6.1448153e+00   3.9469370e+00
   6.1521160e+00   3.9547908e+00
   6.1594507e+00   3.9629392e+00
   6.1668191e+00   3.9713793e+00
   6.1742216e+00   3.9801080e+00
   6.1816579e+00   3.9891225e+00
   6.1891283e+00   3.9984196e+00
   6.1966327e+00   4.0079963e+00
   6.2041711e+00   4.0178494e+00
   6.2117437e+00   4.0279758e+00
   6.2193504e+00   4.0383723e+00
   6.2269914e+00   4.0490358e+00
   6.2346666e+00   4.0599630e+00
   6.2423762e+00   4.0711507e+00
   6.2501202e+00   4.0825956e+00
   6.2578987e+00   4.0942943e+00
   6.2657117e+00   4.1062437e+00
   6.2735593e+00   4.1184402e+00
   6.2814416e+00   4.1308807e+00
   6.2893587e+00   4.1435617e+00
   6.2973107e+00   4.1564799e+00
   6.3052977e+00   4.1696318e+00
   6.3133197e+00   4.1830140e+00
   6.3213768e+00   4.1966232e+00
   6.3294693e+00   4.2104558e+00
   6.3375970e+00   4.2245085e+00
   6.3457603e+00   4.2387778e+00
   6.3539591e+00   4.2532602e+00
   6.3621936e+00   4.2679524e+00
   6.3704639e+00   4.2828507e+00
   6.3787702e+00   4.2979518e+00
   6.3871125e+00   4.3132522e+00
   6.3954910e+00   4.3287483e+00
   6.4039058e+00   4.3444368e+00
   6.4123570e+00   4.3603141e+00
   6.4208448e+00   4.3763768e+00
   6.4293694e+00   4.3926214e+00
   6.4379308e+00   4.4090445e+00
   6.4465293e+00   4.4256424e+00
   6.4551649e+00   4.4424119e+00
   6.4638379e+00   4.4593493e+00
   6.4725483e+00   4.4764513e+00
   6.4812964e+00   4.4937145e+00
   6.4900823e+00   4.5111353e+00
   6.4989062e+00   4.5287103e+00
   6.5077683e+00   4.5464361e+00
   6.5166630e+00   4.5642980e+00
   6.5255577e+00   4.5822259e+00
   6.5344524e+00   4.6002154e+00
   6.5433472e+00   4.6182621e+00
   6.5522419e+00   4.6363615e+00
   6.5611366e+00   4.6545096e+00
   6.5700313e+00   4.6727022e+00
   6.5789261e+00   4.6909353e+00
   6.5878208e+00   4.7092049e+00
   6.5967155e+00   4.7275073e+00
   6.6056102e+00   4.7458387e+00
   6.6145050e+00   4.7641955e+00
   6.6233997e+00   4.7825742e+00
   6.6322944e+00   4.8009714e+00
   6.6411891e+00   4.8193836e+00
   6.6500839e+00   4.8378076e+00
   6.6589786e+00   4.8562402e+00
   6.6678733e+00   4.8746783e+00
   6.6767680e+00   4.8931189e+00
   6.6856628e+00   4.9115590e+00
   6.6945575e+00   4.9299958e+00
   6.7034522e+00   4.9484265e+00
   6.7123469e+00   4.9668483e+00
   6.7212417e+00   4.9852587e+00
   6.7301364e+00   5.0036550e+00
   6.7390311e+00   5.0220347e+00
   6.7479258e+00   5.0403955e+00
   6.7568205e+00   5.0587349e+00
   6.7657153e+00   5.0770506e+00
   6.7746100e+00   5.0953405e+00
   6.7835047e+00   5.1136022e+00
   6.7923994e+00   5.1318338e+00
   6.8012942e+00   5.1500332e+00
   6.8101889e+00   5.1681983e+00
   6.8190836e+00   5.1863273e+00
   6.8279783e+00   5.2044183e+00
   6.8368731e+00   5.2224693e+00
   6.8457678e+00   5.2404788e+00
   6.8546625e+00   5.2584449e+00
   6.8635572e+00   5.2763660e+00
   6.8724520e+00   5.2942404e+00
   6.8813467e+00   5.3120667e+00
   6.8902414e+00   5.3298433e+00
   6.8991361e+00   5.3475687e+00
   6.9080309e+00   5.3652415e+00
   6.9169256e+00   5.3828604e+00
   6.9258203e+00   5.4004239e+00
   6.9347150e+00   5.4179309e+00
   6.9436098e+00   5.4353801e+00
   6.9525045e+00   5.4527702e+00
   6.9613992e+00   5.4701002e+00
   6.9702939e+00   5.4873688e+00
   6.9791887e+00   5.5045751e+00
   6.9880834e+00   5.5217179e+00
   6.9969781e+00   5.5387963e+00
   7.0058728e+00   5.5558092e+00
   7.0147676e+00   5.5727559e+00
   7.0236623e+00   5.5896353e+00
   7.0325570e+00   5.6064465e+00
   7.0414517e+00   5.6231889e+00
   7.0503465e+00   5.6398615e+00
   7.0592412e+00   5.6564636e+00
   7.0681359e+00   5.6729944e+00
   7.0770306e+00   5.6894533e+00
   7.0859254e+00   5.7058396e+00
   7.0948201e+00   5.7221526e+00
   7.1037148e+00   5.7383918e+00
   7.1126095e+00   5.7545564e+00
   7.1215043e+00   5.7706461e+00
   7.1303990e+00   5.7866601e+00
   7.1392937e+00   5.8025981e+00
   7.1481884e+00   5.8184595e+00
   7.1570832e+00   5.8342439e+00
   7.1659779e+00   5.8499507e+00
   7.1748726e+00   5.8655798e+00
   7.1837673e+00   5.8811305e+00
   7.1926621e+00   5.8966026e+00
   7.2015568e+00   5.9119958e+00
   7.2104515e+00   5.9273096e+00
   7.2193462e+00   5.9425438e+00
   7.2282409e+00   5.9576981e+00
   7.2371357e+00   5.9727723e+00
   7.2460304e+00   5.9877661e+00
   7.2549251e+00   6.0026793e+00
   7.2638199e+00   6.0175116e+00
   7.2727146e+00   6.0322629e+00
   7.2816093e+00   6.0469331e+00
   7.2905040e+00   6.0615219e+00
   7.2993987e+00   6.0760292e+00
   7.3082935e+00   6.0904549e+00
   7.3171882e+00   6.1047990e+00
   7.3260829e+00   6.1190612e+00
   7.3349776e+00   6.1332416e+00
   7.3438724e+00   6.1473401e+00
   7.3527671e+00   6.1613566e+00
   7.3616618e+00   6.1752911e+00
   7.3705565e+00   6.1891436e+00
   7.3794513e+00   6.2029142e+00
   7.3883460e+00   6.2166027e+00
   7.3972407e+00   6.2302092e+00
   7.4061354e+00   6.2437338e+00
   7.4150302e+00   6.2571765e+00
   7.4239249e+00   6.2705373e+00
   7.4328196e+00   6.2838163e+00
   7.4417143e+00   6.2970137e+00
   7.4506091e+00   6.3101295e+00
   7.4595038e+00   6.3231637e+00
   7.4683985e+00   6.3361166e+00
   7.4772932e+00   6.3489882e+00
   7.4861880e+00   6.3617787e+00
   7.4950827e+00   6.3744881e+00
   7.5039774e+00   6.3871167e+00
   7.5128721e+00   6.3996646e+00
   7.5217669e+00   6.4121320e+00
   7.5306616e+00   6.4245190e+00
   7.5395563e+00   6.4368259e+00
   7.5484510e+00   6.4490527e+00
   7.5573458e+00   6.4611998e+00
   7.5662405e+00   6.4732673e+00
   7.5751352e+00   6.4852554e+00
   7.5840299e+00   6.4971644e+00
   7.5929247e+00   6.5089944e+00
   7.6018194e+00   6.5207458e+00
   7.6107141e+00   6.5324186e+00
   7.6196088e+00   6.5440133e+00
   7.6285036e+00   6.5555300e+00
   7.6373983e+00   6.5669690e+00
   7.6462930e+00   6.5783305e+00
   7.6551877e+00   6.5896148e+00
   7.6640825e+00   6.6008223e+00
   7.6729772e+00   6.6119530e+00
   7.6818719e+00   6.6230075e+00
   7.6907666e+00   6.6339858e+00
   7.6996614e+00   6.6448884e+00
   7.7085561e+00   6.6557154e+00
   7.7174508e+00   6.6664673e+00
   7.7263455e+00   6.6771443e+00
   7.7352403e+00   6.6877466e+00
   7.7441350e+00   6.6982747e+00
   7.7530297e+00   6.7087289e+00
   7.7619244e+00   6.7191093e+00
   7.7708192e+00   6.7294165e+00
   7.7797139e+00   6.7396506e+00
   7.7886086e+00   6.7498120e+00
   7.7975033e+00   6.7599011e+00
   7.8063981e+00   6.7699181e+00
   7.8152928e+00   6.7798635e+00
   7.8241875e+00   6.7897374e+00
   7.8330822e+00   6.7995404e+00
   7.8419770e+00   6.8092726e+00
   7.8508717e+00   6.8189345e+00
   7.8597664e+00   6.8285264e+00
   7.8686611e+00   6.8380487e+00
   7.8775559e+00   6.8475016e+00
   7.8864506e+00   6.8568856e+00
   7.8953453e+00   6.8662010e+00
   7.9042400e+00   6.8754481e+00
   7.9131348e+00   6.8846273e+00
   7.9220295e+00   6.8937390e+00
   7.9309242e+00   6.9027835e+00
   7.9398189e+00   6.9117611e+00
   7.9487137e+00   6.9206723e+00
   7.9576084e+00   6.9295173e+00
   7.9665031e+00   6.9382966e+00
   7.9753978e+00   6.9470105e+00
   7.9842926e+00   6.9556593e+00
   7.9931873e+00   6.9642435e+00
   8.0020820e+00   6.9727634e+00
   8.0109767e+00   6.9812193e+00
   8.0198715e+00   6.9896116e+00
   8.0287662e+00   6.9979407e+00
   8.0376609e+00   7.0062070e+00
   8.0465556e+00   7.0144107e+00
   8.0554504e+00   7.0225523e+00
   8.0643451e+00   7.0306322e+00
   8.0732398e+00   7.0386507e+00
   8.0821345e+00   7.0466081e+00
   8.0910292e+00   7.0545049e+00
   8.0999240e+00   7.0623413e+00
   8.1088187e+00   7.0701179e+00
   8.1177134e+00   7.0778348e+00
   8.1266081e+00   7.0854925e+00
   8.1355029e+00   7.0930914e+00
   8.1443976e+00   7.1006318e+00
   8.1532923e+00   7.1081141e+00
   8.1621870e+00   7.1155386e+00
   8.1710818e+00   7.1229057e+00
   8.1799765e+00   7.1302158e+00
   8.1888712e+00   7.1374692e+00
   8.1977659e+00   7.1446663e+00
   8.2066607e+00   7.1518074e+00
   8.2155554e+00   7.1588929e+00
   8.2244501e+00   7.1659232e+00
   8.2333448e+00   7.1728986e+00
   8.2422396e+00   7.1798194e+00
   8.2511343e+00   7.1866861e+00
   8.2600290e+00   7.1934990e+00
   8.2689237e+00   7.2002584e+00
   8.2778185e+00   7.2069647e+00
   8.2867132e+00   7.2136182e+00
   8.2956079e+00   7.2202193e+00
   8.3045026e+00   7.2267684e+00
   8.3133974e+00   7.2332657e+00
   8.3222921e+00   7.2397117e+00
   8.3311868e+00   7.2461066e+00
   8.3400815e+00   7.2524509e+00
   8.3489763e+00   7.2587449e+00
   8.3578710e+00   7.2649888e+00
   8.3667657e+00   7.2711831e+00
   8.3756604e+00   7.2773281e+00
   8.3845552e+00   7.2834241e+00
   8.3934499e+00   7.2894715e+00
   8.4023446e+00   7.2954706e+00
   8.4112393e+00   7.3014218e+00
   8.4201341e+00   7.3073253e+00
   8.4290288e+00   7.3131815e+00
   8.4379235e+00   7.3189907e+00
   8.4468182e+00   7.3247534e+00
   8.4557130e+00   7.3304697e+00
   8.4646077e+00   7.3361400e+00
   8.4735024e+00   7.3417647e+00
   8.4823971e+00   7.3473440e+00
   8.4912919e+00   7.3528784e+00
   8.4921813e+00   7.3534293e+00
   8.4930708e+00   7.3539799e+00
   8.4975182e+00   7.3567258e+00
   8.4984077e+00   7.3572737e+00
   8.4992972e+00   7.3578211e+00
   8.4997764e+00   7.3581158e+00
   8.4999113e+00   7.3581988e+00
   8.4999566e+00   7.3582267e+00
   8.4999802e+00   7.3582411e+00
   8.4999989e+00   7.3582526e+00
   8.5000176e+00   7.3582641e+00
   8.5000393e+00   7.3582775e+00
   8.5001478e+00   7.3583442e+00
   8.5006904e+00   7.3586776e+00
   8.5034033e+00   7.3603424e+00
   8.5096647e+00   7.3641689e+00
   8.5159389e+00   7.3679814e+00
   8.5222402e+00   7.3717884e+00
   8.5285685e+00   7.3755897e+00
   8.5349240e+00   7.3793853e+00
   8.5413065e+00   7.3831748e+00
   8.5477162e+00   7.3869582e+00
   8.5541529e+00   7.3907353e+00
   8.5606168e+00   7.3945059e+00
   8.5671078e+00   7.3982699e+00
   8.5736260e+00   7.4020272e+00
   8.5801714e+00   7.4057776e+00
   8.5867440e+00   7.4095209e+00
   8.5933440e+00   7.4132571e+00
   8.5999713e+00   7.4169860e+00
   8.6066260e+00   7.4207074e+00
   8.6133081e+00   7.4244213e+00
   8.6200178e+00   7.4281276e+00
   8.6267550e+00   7.4318260e+00
   8.6335199e+00   7.4355165e+00
   8.6403125e+00   7.4391991e+00
   8.6471329e+00   7.4428735e+00
   8.6539812e+00   7.4465396e+00
   8.6608574e+00   7.4501975e+00
   8.6677618e+00   7.4538469e+00
   8.6746943e+00   7.4574878e+00
   8.6816552e+00   7.4611200e+00
   8.6886444e+00   7.4647436e+00
   8.6956621e+00   7.4683584e+00
   8.7027085e+00   7.4719642e+00
   8.7097837e+00   7.4755612e+00
   8.7168877e+00   7.4791490e+00
   8.7240208e+00   7.4827278e+00
   8.7311831e+00   7.4862973e+00
   8.7383747e+00   7.4898576e+00
   8.7455958e+00   7.4934086e+00
   8.7528466e+00   7.4969502e+00
   8.7601272e+00   7.5004823e+00
   8.7674378e+00   7.5040049e+00
   8.7747786e+00   7.5075179e+00
   8.7821498e+00   7.5110213e+00
   8.7895516e+00   7.5145150e+00
   8.7969842e+00   7.5179990e+00
   8.8044480e+00   7.5214733e+00
   8.8119432e+00   7.5249378e+00
   8.8194704e+00   7.5283928e+00
   8.8270299e+00   7.5318381e+00
   8.8346221e+00   7.5352738e+00
   8.8422475e+00   7.5387000e+00
   8.8499066e+00   7.5421166e+00
   8.8575996e+00   7.5455238e+00
   8.8653272e+00   7.5489215e+00
   8.8730898e+00   7.5523099e+00
   8.8808878e+00   7.5556889e+00
   8.8887219e+00   7.5590586e+00
   8.8965924e+00   7.5624190e+00
   8.9045000e+00   7.5657703e+00
   8.9124451e+00   7.5691123e+00
   8.9204284e+00   7.5724453e+00
   8.9284503e+00   7.5757693e+00
   8.9365116e+00   7.5790842e+00
   8.9446128e+00   7.5823903e+00
   8.9527546e+00   7.5856874e+00
   8.9609376e+00   7.5889758e+00
   8.9691625e+00   7.5922554e+00
   8.9774300e+00   7.5955264e+00
   8.9857408e+00   7.5987888e+00
   8.9940957e+00   7.6020427e+00
   9.0024955e+00   7.6052882e+00
   9.0109409e+00   7.6085254e+00
   9.0194328e+00   7.6117543e+00
   9.0279721e+00   7.6149751e+00
   9.0365596e+00   7.6181879e+00
   9.0451963e+00   7.6213927e+00
   9.0538832e+00   7.6245896e+00
   9.0626212e+00   7.6277789e+00
   9.0714115e+00   7.6309606e+00
   9.0802552e+00   7.6341348e+00
   9.0891533e+00   7.6373017e+00
   9.0981071e+00   7.6404614e+00
   9.1071178e+00   7.6436141e+00
   9.1161868e+00   7.6467600e+00
   9.1253155e+00   7.6498991e+00
   9.1345052e+00   7.6530317e+00
   9.1437575e+00   7.6561580e+00
   9.1530740e+00   7.6592782e+00
   9.1624564e+00   7.6623925e+00
   9.1719065e+00   7.6655011e+00
   9.1814262e+00   7.6686043e+00
   9.1910174e+00   7.6717024e+00
   9.2006822e+00   7.6747955e+00
   9.2104229e+00   7.6778842e+00
   9.2202420e+00   7.6809685e+00
   9.2301418e+00   7.6840490e+00
   9.2401252e+00   7.6871261e+00
   9.2501951e+00   7.6902000e+00
   9.2603546e+00   7.6932713e+00
   9.2706071e+00   7.6963405e+00
   9.2809562e+00   7.6994081e+00
   9.2914060e+00   7.7024746e+00
   9.3019606e+00   7.7055409e+00
   9.3126248e+00   7.7086075e+00
   9.3234037e+00   7.7116752e+00
   9.3343030e+00   7.7147450e+00
   9.3453290e+00   7.7178178e+00
   9.3564885e+00   7.7208947e+00
   9.3677894e+00   7.7239771e+00
   9.3792405e+00   7.7270663e+00
   9.3908515e+00   7.7301640e+00
   9.4026340e+00   7.7332722e+00
   9.4146008e+00   7.7363929e+00
   9.4267674e+00   7.7395290e+00
   9.4390730e+00   7.7426636e+00
   9.4513876e+00   7.7457633e+00
   9.4637120e+00   7.7488287e+00
   9.4760463e+00   7.7518602e+00
   9.4883908e+00   7.7548582e+00
   9.5007459e+00   7.7578230e+00
   9.5131118e+00   7.7607551e+00
   9.5254889e+00   7.7636548e+00
   9.5378774e+00   7.7665225e+00
   9.5502777e+00   7.7693587e+00
   9.5626900e+00   7.7721636e+00
   9.5751147e+00   7.7749376e+00
   9.5875522e+00   7.7776811e+00
   9.6000026e+00   7.7803945e+00
   9.6124664e+00   7.7830781e+00
   9.6249438e+00   7.7857322e+00
   9.6374353e+00   7.7883573e+00
   9.6499411e+00   7.7909535e+00
   9.6624616e+00   7.7935214e+00
   9.6749972e+00   7.7960611e+00
   9.6875482e+00   7.7985731e+00
   9.7001150e+00   7.8010576e+00
   9.7126978e+00   7.8035150e+00
   9.7252973e+00   7.8059456e+00
   9.7379136e+00   7.8083497e+00
   9.7505472e+00   7.8107276e+00
   9.7631984e+00   7.8130796e+00
   9.7758678e+00   7.8154060e+00
   9.7885556e+00   7.8177071e+00
   9.8012623e+00   7.8199833e+00
   9.8139884e+00   7.8222347e+00
   9.8267342e+00   7.8244618e+00
   9.8395002e+00   7.8266647e+00
   9.8522868e+00   7.8288437e+00
   9.8650899e+00   7.8309984e+00
   9.8778193e+00   7.8331141e+00
   9.8904810e+00   7.8351926e+00
   9.9030807e+00   7.8372354e+00
   9.9156234e+00   7.8392441e+00
   9.9281138e+00   7.8412201e+00
   9.9405560e+00   7.8431645e+00
   9.9529537e+00   7.8450784e+00
   9.9653103e+00   7.8469631e+00
   9.9776289e+00   7.8488193e+00
   9.9899125e+00   7.8506481e+00
   9.9911376e+00   7.8508293e+00
   9.9923628e+00   7.8510102e+00
   9.9984883e+00   7.8519118e+00
   9.9997115e+00   7.8520912e+00
   9.9998338e+00   7.8521091e+00
   9.9999561e+00   7.8521271e+00
   9.9999867e+00   7.8521315e+00
   9.9999897e+00   7.8521320e+00
   9.9999928e+00   7.8521324e+00
   9.9999943e+00   7.8521327e+00
   9.9999958e+00   7.8521329e+00
   9.9999967e+00   7.8521330e+00
   9.9999975e+00   7.8521331e+00
   9.9999980e+00   7.8521332e+00
   9.9999985e+00   7.8521333e+00
   9.9999988e+00   7.8521333e+00
   9.9999991e+00   7.8521334e+00
   9.9999994e+00   7.8521334e+00
   9.9999996e+00   7.8521334e+00
   9.9999998e+00   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000001e+01   7.8521337e+00
   1.0000007e+01   7.8521345e+00
   1.0000033e+01   7.8521383e+00
   1.0000165e+01   7.8521578e+00
   1.0000824e+01   7.8522570e+00
   1.0004122e+01   7.8528040e+00
   1.0011725e+01   7.8543851e+00
   1.0019344e+01   7.8564092e+00
   1.0026997e+01   7.8588752e+00
   1.0034685e+01   7.8617786e+00
   1.0042406e+01   7.8651151e+00
   1.0050163e+01   7.8688802e+00
   1.0057954e+01   7.8730695e+00
   1.0065779e+01   7.8776785e+00
   1.0073639e+01   7.8827024e+00
   1.0081534e+01   7.8881368e+00
   1.0089463e+01   7.8939771e+00
   1.0097428e+01   7.9002184e+00
   1.0105427e+01   7.9068562e+00
   1.0113462e+01   7.9138856e+00
   1.0121532e+01   7.9213020e+00
   1.0129637e+01   7.9291005e+00
   1.0137777e+01   7.9372764e+00
   1.0145953e+01   7.9458248e+00
   1.0154164e+01   7.9547408e+00
   1.0162412e+01   7.9640196e+00
   1.0170695e+01   7.9736564e+00
   1.0179014e+01   7.9836462e+00
   1.0187369e+01   7.9939841e+00
   1.0195761e+01   8.0046652e+00
   1.0204188e+01   8.0156845e+00
   1.0212653e+01   8.0270372e+00
   1.0221154e+01   8.0387183e+00
   1.0229691e+01   8.0507228e+00
   1.0238266e+01   8.0630459e+00
   1.0246878e+01   8.0756824e+00
   1.0255527e+01   8.0886275e+00
   1.0264213e+01   8.1018763e+00
   1.0272937e+01   8.1154236e+00
   1.0281699e+01   8.1292647e+00
   1.0290498e+01   8.1433946e+00
   1.0299335e+01   8.1578083e+00
   1.0308211e+01   8.1725008e+00
   1.0317125e+01   8.1874673e+00
   1.0326078e+01   8.2027028e+00
   1.0335070e+01   8.2182023e+00
   1.0344100e+01   8.2339611e+00
   1.0353169e+01   8.2499741e+00
   1.0362278e+01   8.2662365e+00
   1.0371427e+01   8.2827435e+00
   1.0380615e+01   8.2994901e+00
   1.0389843e+01   8.3164715e+00
   1.0399111e+01   8.3336830e+00
   1.0408420e+01   8.3511196e+00
   1.0417769e+01   8.3687765e+00
   1.0427159e+01   8.3866491e+00
   1.0436591e+01   8.4047324e+00
   1.0446063e+01   8.4230219e+00
   1.0455577e+01   8.4415127e+00
   1.0465132e+01   8.4602002e+00
   1.0474730e+01   8.4790796e+00
   1.0484370e+01   8.4981463e+00
   1.0494052e+01   8.5173957e+00
   1.0503777e+01   8.5368231e+00
   1.0513545e+01   8.5564240e+00
   1.0523357e+01   8.5761938e+00
   1.0533212e+01   8.5961279e+00
   1.0543110e+01   8.6162218e+00
   1.0553053e+01   8.6364710e+00
   1.0563040e+01   8.6568710e+00
   1.0573072e+01   8.6774174e+00
   1.0583148e+01   8.6981059e+00
   1.0593270e+01   8.7189319e+00
   1.0603438e+01   8.7398911e+00
   1.0613651e+01   8.7609792e+00
   1.0623910e+01   8.7821919e+00
   1.0634216e+01   8.8035249e+00
   1.0644569e+01   8.8249739e+00
   1.0654968e+01   8.8465348e+00
   1.0665415e+01   8.8682034e+00
   1.0675910e+01   8.8899754e+00
   1.0686453e+01   8.9118468e+00
   1.0697045e+01   8.9338135e+00
   1.0707685e+01   8.9558713e+00
   1.0718374e+01   8.9780164e+00
   1.0729113e+01   9.0002446e+00
   1.0739902e+01   9.0225519e+00
   1.0750740e+01   9.0449346e+00
   1.0761630e+01   9.0673886e+00
   1.0772571e+01   9.0899100e+00
   1.0783563e+01   9.1124951e+00
   1.0794606e+01   9.1351400e+00
   1.0805702e+01   9.1578410e+00
   1.0816851e+01   9.1805942e+00
   1.0828052e+01   9.2033961e+00
   1.0839307e+01   9.2262429e+00
   1.0850616e+01   9.2491310e+00
   1.0861979e+01   9.2720568e+00
   1.0873397e+01   9.2950167e+00
   1.0884870e+01   9.3180072e+00
   1.0896399e+01   9.3410247e+00
   1.0907984e+01   9.3640659e+00
   1.0919625e+01   9.3871272e+00
   1.0931324e+01   9.4102053e+00
   1.0943080e+01   9.4332969e+00
   1.0954894e+01   9.4563985e+00
   1.0966766e+01   9.4795069e+00
   1.0978698e+01   9.5026188e+00
   1.0990689e+01   9.5257310e+00
   1.1002740e+01   9.5488404e+00
   1.1014852e+01   9.5719437e+00
   1.1027025e+01   9.5950378e+00
   1.1039260e+01   9.6181198e+00
   1.1051556e+01   9.6411864e+00
   1.1063916e+01   9.6642348e+00
   1.1076339e+01   9.6872619e+00
   1.1088826e+01   9.7102647e+00
   1.1101378e+01   9.7332405e+00
   1.1113995e+01   9.7561862e+00
   1.1126677e+01   9.7790991e+00
   1.1139426e+01   9.8019764e+00
   1.1152242e+01   9.8248153e+00
   1.1165126e+01   9.8476131e+00
   1.1178078e+01   9.8703671e+00
   1.1191099e+01   9.8930745e+00
   1.1204146e+01   9.9156571e+00
   1.1217218e+01   9.9381122e+00
   1.1230316e+01   9.9604382e+00
   1.1243440e+01   9.9826339e+00
   1.1256590e+01   1.0004698e+01
   1.1269766e+01   1.0026628e+01
   1.1282969e+01   1.0048425e+01
   1.1296199e+01   1.0070085e+01
   1.1309455e+01   1.0091609e+01
   1.1322740e+01   1.0112995e+01
   1.1336051e+01   1.0134242e+01
   1.1349391e+01   1.0155349e+01
   1.1362758e+01   1.0176316e+01
   1.1376154e+01   1.0197141e+01
   1.1389578e+01   1.0217823e+01
   1.1403031e+01   1.0238363e+01
   1.1416513e+01   1.0258758e+01
   1.1430024e+01   1.0279009e+01
   1.1443564e+01   1.0299115e+01
   1.1457134e+01   1.0319075e+01
   1.1470735e+01   1.0338888e+01
   1.1484365e+01   1.0358555e+01
   1.1498026e+01   1.0378075e+01
   1.1511717e+01   1.0397448e+01
   1.1525439e+01   1.0416672e+01
   1.1539193e+01   1.0435748e+01
   1.1552977e+01   1.0454676e+01
   1.1566794e+01   1.0473455e+01
   1.1580642e+01   1.0492085e+01
   1.1594522e+01   1.0510566e+01
   1.1608435e+01   1.0528898e+01
   1.1622380e+01   1.0547080e+01
   1.1636358e+01   1.0565113e+01
   1.1650370e+01   1.0582997e+01
   1.1664414e+01   1.0600731e+01
   1.1678492e+01   1.0618315e+01
   1.1692604e+01   1.0635751e+01
   1.1706750e+01   1.0653037e+01
   1.1720931e+01   1.0670174e+01
   1.1735146e+01   1.0687161e+01
   1.1749396e+01   1.0704000e+01
   1.1763681e+01   1.0720691e+01
   1.1778002e+01   1.0737233e+01
   1.1792358e+01   1.0753626e+01
   1.1806750e+01   1.0769872e+01
   1.1821178e+01   1.0785970e+01
   1.1835643e+01   1.0801921e+01
   1.1850144e+01   1.0817725e+01
   1.1864682e+01   1.0833382e+01
   1.1879258e+01   1.0848893e+01
   1.1893871e+01   1.0864258e+01
   1.1908522e+01   1.0879477e+01
   1.1923210e+01   1.0894551e+01
   1.1937938e+01   1.0909481e+01
   1.1952703e+01   1.0924267e+01
   1.1967508e+01   1.0938909e+01
   1.1982352e+01   1.0953408e+01
   1.1997235e+01   1.0967764e+01
   1.2012130e+01   1.0981952e+01
   1.2026996e+01   1.0995935e+01
   1.2041834e+01   1.1009715e+01
   1.2056645e+01   1.1023298e+01
   1.2071429e+01   1.1036685e+01
   1.2086189e+01   1.1049882e+01
   1.2100924e+01   1.1062890e+01
   1.2115636e+01   1.1075715e+01
   1.2130326e+01   1.1088357e+01
   1.2144995e+01   1.1100822e+01
   1.2159642e+01   1.1113111e+01
   1.2174270e+01   1.1125228e+01
   1.2188879e+01   1.1137175e+01
   1.2203470e+01   1.1148956e+01
   1.2218043e+01   1.1160573e+01
   1.2232600e+01   1.1172029e+01
   1.2247141e+01   1.1183326e+01
   1.2261666e+01   1.1194467e+01
   1.2276176e+01   1.1205455e+01
   1.2290673e+01   1.1216291e+01
   1.2305155e+01   1.1226979e+01
   1.2319626e+01   1.1237521e+01
   1.2334084e+01   1.1247918e+01
   1.2348530e+01   1.1258174e+01
   1.2362965e+01   1.1268290e+01
   1.2377390e+01   1.1278269e+01
   1.2391805e+01   1.1288112e+01
   1.2406211e+01   1.1297821e+01
   1.2420608e+01   1.1307400e+01
   1.2434996e+01   1.1316849e+01
   1.2449377e+01   1.1326171e+01
   1.2463750e+01   1.1335367e+01
   1.2478117e+01   1.1344440e+01
   1.2492477e+01   1.1353391e+01
   1.2506832e+01   1.1362221e+01
   1.2521180e+01   1.1370934e+01
   1.2535524e+01   1.1379530e+01
   1.2549864e+01   1.1388011e+01
   1.2564199e+01   1.1396380e+01
   1.2578531e+01   1.1404636e+01
   1.2592860e+01   1.1412783e+01
   1.2607185e+01   1.1420821e+01
   1.2621509e+01   1.1428753e+01
   1.2635830e+01   1.1436579e+01
   1.2650150e+01   1.1444302e+01
   1.2664469e+01   1.1451922e+01
   1.2678787e+01   1.1459442e+01
   1.2693104e+01   1.1466862e+01
   1.2707422e+01   1.1474184e+01
   1.2721740e+01   1.1481409e+01
   1.2736058e+01   1.1488540e+01
   1.2750378e+01   1.1495576e+01
   1.2764699e+01   1.1502519e+01
   1.2779023e+01   1.1509371e+01
   1.2793348e+01   1.1516133e+01
   1.2807676e+01   1.1522806e+01
   1.2822007e+01   1.1529392e+01
   1.2836341e+01   1.1535891e+01
   1.2850678e+01   1.1542304e+01
   1.2865020e+01   1.1548634e+01
   1.2879366e+01   1.1554881e+01
   1.2893716e+01   1.1561045e+01
   1.2908072e+01   1.1567129e+01
   1.2922433e+01   1.1573134e+01
   1.2936799e+01   1.1579060e+01
   1.2951171e+01   1.1584908e+01
   1.2965550e+01   1.1590680e+01
   1.2979935e+01   1.1596376e+01
   1.2994327e+01   1.1601998e+01
   1.3008726e+01   1.1607547e+01
   1.3023133e+01   1.1613023e+01
   1.3037548e+01   1.1618427e+01
   1.3051971e+01   1.1623761e+01
   1.3066402e+01   1.1629026e+01
   1.3080842e+01   1.1634221e+01
   1.3095292e+01   1.1639349e+01
   1.3109750e+01   1.1644410e+01
   1.3124219e+01   1.1649405e+01
   1.3138697e+01   1.1654335e+01
   1.3153186e+01   1.1659201e+01
   1.3167686e+01   1.1664003e+01
   1.3182196e+01   1.1668743e+01
   1.3196718e+01   1.1673420e+01
   1.3211251e+01   1.1678037e+01
   1.3225796e+01   1.1682594e+01
   1.3240354e+01   1.1687091e+01
   1.3254923e+01   1.1691530e+01
   1.3269506e+01   1.1695910e+01
   1.3284102e+01   1.1700234e+01
   1.3298711e+01   1.1704501e+01
   1.3313333e+01   1.1708712e+01
   1.3327970e+01   1.1712869e+01
   1.3342621e+01   1.1716971e+01
   1.3357286e+01   1.1721020e+01
   1.3371967e+01   1.1725016e+01
   1.3386662e+01   1.1728960e+01
   1.3401374e+01   1.1732852e+01
   1.3416101e+01   1.1736693e+01
   1.3430844e+01   1.1740485e+01
   1.3445603e+01   1.1744226e+01
   1.3460379e+01   1.1747919e+01
   1.3475172e+01   1.1751563e+01
   1.3489983e+01   1.1755160e+01
   1.3504811e+01   1.1758710e+01
   1.3519657e+01   1.1762213e+01
   1.3534521e+01   1.1765671e+01
   1.3549404e+01   1.1769083e+01
   1.3564305e+01   1.1772450e+01
   1.3579226e+01   1.1775773e+01
   1.3594166e+01   1.1779053e+01
   1.3609126e+01   1.1782289e+01
   1.3624106e+01   1.1785484e+01
   1.3639107e+01   1.1788636e+01
   1.3654128e+01   1.1791746e+01
   1.3669171e+01   1.1794816e+01
   1.3684234e+01   1.1797845e+01
   1.3699320e+01   1.1800835e+01
   1.3714427e+01   1.1803785e+01
   1.3729557e+01   1.1806696e+01
   1.3744709e+01   1.1809569e+01
   1.3759885e+01   1.1812404e+01
   1.3775083e+01   1.1815201e+01
   1.3790306e+01   1.1817962e+01
   1.3805552e+01   1.1820686e+01
   1.3820823e+01   1.1823374e+01
   1.3836118e+01   1.1826026e+01
   1.3851438e+01   1.1828643e+01
   1.3866784e+01   1.1831225e+01
   1.3882155e+01   1.1833773e+01
   1.3897552e+01   1.1836288e+01
   1.3912976e+01   1.1838769e+01
   1.3928426e+01   1.1841216e+01
   1.3943903e+01   1.1843632e+01
   1.3959408e+01   1.1846015e+01
   1.3974941e+01   1.1848366e+01
   1.3990501e+01   1.1850686e+01
   1.3992060e+01   1.1850916e+01
   1.3993619e+01   1.1851146e+01
   1.3994399e+01   1.1851261e+01
   1.3995178e+01   1.1851376e+01
   1.3999075e+01   1.1851949e+01
   1.3999858e+01   1.1852064e+01
   1.3999937e+01   1.1852075e+01
   1.3999945e+01   1.1852076e+01
   1.3999952e+01   1.1852077e+01
   1.3999992e+01   1.1852083e+01
   1.3999996e+01   1.1852084e+01
   1.3999997e+01   1.1852084e+01
   1.3999998e+01   1.1852084e+01
   1.3999998e+01   1.1852084e+01
   1.3999999e+01   1.1852084e+01
   1.3999999e+01   1.1852084e+01
   1.3999999e+01   1.1852084e+01
   1.3999999e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000001e+01   1.1852085e+01
   1.4000007e+01   1.1852085e+01
   1.4000034e+01   1.1852089e+01
   1.4000168e+01   1.1852109e+01
   1.4000839e+01   1.1852210e+01
   1.4004193e+01   1.1852768e+01
   1.4012436e+01   1.1854507e+01
   1.4020693e+01   1.1856764e+01
   1.4028985e+01   1.1859538e+01
   1.4037313e+01   1.1862820e+01
   1.4045678e+01   1.1866606e+01
   1.4054079e+01   1.1870889e+01
   1.4062516e+01   1.1875662e+01
   1.4070989e+01   1.1880920e+01
   1.4079500e+01   1.1886655e+01
   1.4088047e+01   1.1892861e+01
   1.4096631e+01   1.1899533e+01
   1.4105252e+01   1.1906663e+01
   1.4113911e+01   1.1914245e+01
   1.4122607e+01   1.1922273e+01
   1.4131340e+01   1.1930740e+01
   1.4140112e+01   1.1939641e+01
   1.4148921e+01   1.1948967e+01
   1.4157768e+01   1.1958714e+01
   1.4166654e+01   1.1968874e+01
   1.4175578e+01   1.1979441e+01
   1.4184540e+01   1.1990409e+01
   1.4193542e+01   1.2001772e+01
   1.4202582e+01   1.2013522e+01
   1.4211662e+01   1.2025654e+01
   1.4220781e+01   1.2038161e+01
   1.4229939e+01   1.2051037e+01
   1.4239138e+01   1.2064275e+01
   1.4248376e+01   1.2077869e+01
   1.4257655e+01   1.2091813e+01
   1.4266974e+01   1.2106100e+01
   1.4276334e+01   1.2120725e+01
   1.4285734e+01   1.2135680e+01
   1.4295176e+01   1.2150960e+01
   1.4304659e+01   1.2166559e+01
   1.4314184e+01   1.2182469e+01
   1.4323750e+01   1.2198686e+01
   1.4333358e+01   1.2215203e+01
   1.4343009e+01   1.2232013e+01
   1.4352702e+01   1.2249110e+01
   1.4362438e+01   1.2266490e+01
   1.4372218e+01   1.2284144e+01
   1.4382040e+01   1.2302068e+01
   1.4391906e+01   1.2320256e+01
   1.4401816e+01   1.2338701e+01
   1.4411770e+01   1.2357398e+01
   1.4421769e+01   1.2376340e+01
   1.4431812e+01   1.2395522e+01
   1.4441900e+01   1.2414937e+01
   1.4452034e+01   1.2434581e+01
   1.4462213e+01   1.2454447e+01
   1.4472438e+01   1.2474530e+01
   1.4482709e+01   1.2494824e+01
   1.4493027e+01   1.2515322e+01
   1.4503391e+01   1.2536021e+01
   1.4513803e+01   1.2556913e+01
   1.4524263e+01   1.2577994e+01
   1.4534770e+01   1.2599257e+01
   1.4545325e+01   1.2620698e+01
   1.4555929e+01   1.2642311e+01
   1.4566582e+01   1.2664091e+01
   1.4577284e+01   1.2686031e+01
   1.4588035e+01   1.2708128e+01
   1.4598837e+01   1.2730375e+01
   1.4609689e+01   1.2752767e+01
   1.4620591e+01   1.2775300e+01
   1.4631545e+01   1.2797967e+01
   1.4642550e+01   1.2820765e+01
   1.4653607e+01   1.2843687e+01
   1.4664717e+01   1.2866729e+01
   1.4675879e+01   1.2889885e+01
   1.4687094e+01   1.2913151e+01
   1.4698363e+01   1.2936522e+01
   1.4709685e+01   1.2959993e+01
   1.4721063e+01   1.2983560e+01
   1.4732495e+01   1.3007216e+01
   1.4743982e+01   1.3030958e+01
   1.4755525e+01   1.3054781e+01
   1.4767124e+01   1.3078681e+01
   1.4778780e+01   1.3102652e+01
   1.4790493e+01   1.3126690e+01
   1.4802264e+01   1.3150791e+01
   1.4814093e+01   1.3174950e+01
   1.4825981e+01   1.3199163e+01
   1.4837928e+01   1.3223425e+01
   1.4849934e+01   1.3247732e+01
   1.4862001e+01   1.3272080e+01
   1.4874128e+01   1.3296464e+01
   1.4886317e+01   1.3320880e+01
   1.4898568e+01   1.3345325e+01
   1.4910881e+01   1.3369793e+01
   1.4923256e+01   1.3394282e+01
   1.4935696e+01   1.3418786e+01
   1.4948200e+01   1.3443302e+01
   1.4960768e+01   1.3467826e+01
   1.4973401e+01   1.3492355e+01
   1.4986101e+01   1.3516883e+01
   1.4998867e+01   1.3541409e+01
   1.5011701e+01   1.3565926e+01
   1.5024602e+01   1.3590433e+01
   1.5037571e+01   1.3614925e+01
   1.5050610e+01   1.3639399e+01
   1.5063719e+01   1.3663852e+01
   1.5076899e+01   1.3688279e+01
   1.5090149e+01   1.3712677e+01
   1.5103472e+01   1.3737042e+01
   1.5116867e+01   1.3761373e+01
   1.5130336e+01   1.3785664e+01
   1.5143878e+01   1.3809913e+01
   1.5157496e+01   1.3834116e+01
   1.5171190e+01   1.3858271e+01
   1.5184960e+01   1.3882374e+01
   1.5198807e+01   1.3906422e+01
   1.5212733e+01   1.3930411e+01
   1.5226737e+01   1.3954340e+01
   1.5240821e+01   1.3978205e+01
   1.5254986e+01   1.4002002e+01
   1.5269233e+01   1.4025730e+01
   1.5283562e+01   1.4049385e+01
   1.5297974e+01   1.4072964e+01
   1.5312470e+01   1.4096465e+01
   1.5327052e+01   1.4119885e+01
   1.5341720e+01   1.4143221e+01
   1.5356475e+01   1.4166471e+01
   1.5371318e+01   1.4189632e+01
   1.5386250e+01   1.4212701e+01
   1.5401272e+01   1.4235676e+01
   1.5416386e+01   1.4258555e+01
   1.5431592e+01   1.4281335e+01
   1.5446891e+01   1.4304014e+01
   1.5462284e+01   1.4326589e+01
   1.5477774e+01   1.4349058e+01
   1.5493360e+01   1.4371418e+01
   1.5509043e+01   1.4393669e+01
   1.5524826e+01   1.4415807e+01
   1.5540709e+01   1.4437830e+01
   1.5556694e+01   1.4459736e+01
   1.5572782e+01   1.4481524e+01
   1.5588973e+01   1.4503191e+01
   1.5605270e+01   1.4524735e+01
   1.5621674e+01   1.4546154e+01
   1.5638186e+01   1.4567447e+01
   1.5654807e+01   1.4588611e+01
   1.5671539e+01   1.4609645e+01
   1.5688383e+01   1.4630547e+01
   1.5705342e+01   1.4651315e+01
   1.5722415e+01   1.4671948e+01
   1.5739606e+01   1.4692443e+01
   1.5756915e+01   1.4712800e+01
   1.5774344e+01   1.4733017e+01
   1.5791894e+01   1.4753092e+01
   1.5809568e+01   1.4773023e+01
   1.5827367e+01   1.4792810e+01
   1.5845293e+01   1.4812451e+01
   1.5863347e+01   1.4831944e+01
   1.5881531e+01   1.4851288e+01
   1.5899848e+01   1.4870482e+01
   1.5918299e+01   1.4889524e+01
   1.5936886e+01   1.4908414e+01
   1.5955611e+01   1.4927150e+01
   1.5974476e+01   1.4945731e+01
   1.5993483e+01   1.4964155e+01
   1.6012634e+01   1.4982423e+01
   1.6031932e+01   1.5000532e+01
   1.6051378e+01   1.5018481e+01
   1.6070975e+01   1.5036271e+01
   1.6090726e+01   1.5053899e+01
   1.6110632e+01   1.5071364e+01
   1.6130695e+01   1.5088667e+01
   1.6150920e+01   1.5105806e+01
   1.6171307e+01   1.5122780e+01
   1.6191860e+01   1.5139589e+01
   1.6212582e+01   1.5156231e+01
   1.6233474e+01   1.5172706e+01
   1.6254540e+01   1.5189014e+01
   1.6275783e+01   1.5205154e+01
   1.6297205e+01   1.5221125e+01
   1.6318810e+01   1.5236926e+01
   1.6340601e+01   1.5252557e+01
   1.6362581e+01   1.5268018e+01
   1.6384753e+01   1.5283308e+01
   1.6407121e+01   1.5298426e+01
   1.6429687e+01   1.5313373e+01
   1.6452456e+01   1.5328147e+01
   1.6475432e+01   1.5342749e+01
   1.6498617e+01   1.5357178e+01
   1.6522015e+01   1.5371433e+01
   1.6545631e+01   1.5385516e+01
   1.6569469e+01   1.5399424e+01
   1.6593533e+01   1.5413159e+01
   1.6617826e+01   1.5426720e+01
   1.6642354e+01   1.5440107e+01
   1.6667121e+01   1.5453319e+01
   1.6692131e+01   1.5466358e+01
   1.6717390e+01   1.5479221e+01
   1.6742902e+01   1.5491911e+01
   1.6768672e+01   1.5504426e+01
   1.6794706e+01   1.5516767e+01
   1.6821009e+01   1.5528933e+01
   1.6847586e+01   1.5540925e+01
   1.6874443e+01   1.5552744e+01
   1.6901586e+01   1.5564388e+01
   1.6929022e+01   1.5575859e+01
   1.6956756e+01   1.5587156e+01
   1.6984795e+01   1.5598281e+01
   1.7013145e+01   1.5609232e+01
   1.7041814e+01   1.5620010e+01
   1.7070783e+01   1.5630607e+01
   1.7099983e+01   1.5640997e+01
   1.7129419e+01   1.5651182e+01
   1.7159095e+01   1.5661164e+01
   1.7189018e+01   1.5670946e+01
   1.7219192e+01   1.5680531e+01
   1.7249622e+01   1.5689920e+01
   1.7280314e+01   1.5699116e+01
   1.7311273e+01   1.5708121e+01
   1.7342506e+01   1.5716937e+01
   1.7374017e+01   1.5725568e+01
   1.7405814e+01   1.5734014e+01
   1.7437903e+01   1.5742279e+01
   1.7470291e+01   1.5750365e+01
   1.7502983e+01   1.5758274e+01
   1.7535988e+01   1.5766008e+01
   1.7569312e+01   1.5773569e+01
   1.7602964e+01   1.5780961e+01
   1.7636950e+01   1.5788184e+01
   1.7671280e+01   1.5795242e+01
   1.7705961e+01   1.5802136e+01
   1.7741002e+01   1.5808869e+01
   1.7776412e+01   1.5815443e+01
   1.7812201e+01   1.5821860e+01
   1.7848378e+01   1.5828122e+01
   1.7884953e+01   1.5834232e+01
   1.7921937e+01   1.5840192e+01
   1.7959341e+01   1.5846003e+01
   1.7997176e+01   1.5851669e+01
   1.7999088e+01   1.5851950e+01
   1.7999279e+01   1.5851978e+01
   1.7999470e+01   1.5852006e+01
   1.7999566e+01   1.5852020e+01
   1.7999662e+01   1.5852034e+01
   1.7999709e+01   1.5852041e+01
   1.7999757e+01   1.5852048e+01
   1.7999996e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000001e+01   1.5852084e+01
   1.8000004e+01   1.5852084e+01
   1.8000021e+01   1.5852087e+01
   1.8000105e+01   1.5852099e+01
   1.8000527e+01   1.5852162e+01
   1.8002637e+01   1.5852497e+01
   1.8011366e+01   1.5854251e+01
   1.8020101e+01   1.5856585e+01
   1.8028873e+01   1.5859496e+01
   1.8037684e+01   1.5862977e+01
   1.8046533e+01   1.5867019e+01
   1.8055420e+01   1.5871615e+01
   1.8064345e+01   1.5876757e+01
   1.8073309e+01   1.5882437e+01
   1.8082312e+01   1.5888647e+01
   1.8091354e+01   1.5895379e+01
   1.8100435e+01   1.5902626e+01
   1.8109556e+01   1.5910379e+01
   1.8118716e+01   1.5918630e+01
   1.8127916e+01   1.5927372e+01
   1.8137156e+01   1.5936597e+01
   1.8146436e+01   1.5946297e+01
   1.8155756e+01   1.5956464e+01
   1.8165118e+01   1.5967091e+01
   1.8174520e+01   1.5978169e+01
   1.8183963e+01   1.5989692e+01
   1.8193448e+01   1.6001651e+01
   1.8202974e+01   1.6014038e+01
   1.8212542e+01   1.6026846e+01
   1.8222152e+01   1.6040068e+01
   1.8231804e+01   1.6053695e+01
   1.8241499e+01   1.6067720e+01
   1.8251237e+01   1.6082136e+01
   1.8261018e+01   1.6096935e+01
   1.8270842e+01   1.6112110e+01
   1.8280709e+01   1.6127653e+01
   1.8290621e+01   1.6143556e+01
   1.8300577e+01   1.6159813e+01
   1.8310577e+01   1.6176416e+01
   1.8320622e+01   1.6193357e+01
   1.8330712e+01   1.6210630e+01
   1.8340847e+01   1.6228227e+01
   1.8351028e+01   1.6246141e+01
   1.8361255e+01   1.6264365e+01
   1.8371528e+01   1.6282892e+01
   1.8381847e+01   1.6301714e+01
   1.8392214e+01   1.6320825e+01
   1.8402627e+01   1.6340218e+01
   1.8413088e+01   1.6359885e+01
   1.8423597e+01   1.6379820e+01
   1.8434155e+01   1.6400017e+01
   1.8444760e+01   1.6420467e+01
   1.8455415e+01   1.6441165e+01
   1.8466119e+01   1.6462104e+01
   1.8476872e+01   1.6483277e+01
   1.8487676e+01   1.6504677e+01
   1.8498529e+01   1.6526298e+01
   1.8509434e+01   1.6548133e+01
   1.8520390e+01   1.6570177e+01
   1.8531397e+01   1.6592422e+01
   1.8542456e+01   1.6614862e+01
   1.8553567e+01   1.6637491e+01
   1.8564731e+01   1.6660303e+01
   1.8575949e+01   1.6683291e+01
   1.8587219e+01   1.6706449e+01
   1.8598544e+01   1.6729771e+01
   1.8609923e+01   1.6753252e+01
   1.8621358e+01   1.6776884e+01
   1.8632847e+01   1.6800663e+01
   1.8644392e+01   1.6824582e+01
   1.8655994e+01   1.6848635e+01
   1.8667652e+01   1.6872817e+01
   1.8679367e+01   1.6897122e+01
   1.8691140e+01   1.6921543e+01
   1.8702971e+01   1.6946077e+01
   1.8714861e+01   1.6970716e+01
   1.8726810e+01   1.6995456e+01
   1.8738819e+01   1.7020291e+01
   1.8750888e+01   1.7045215e+01
   1.8763018e+01   1.7070224e+01
   1.8775209e+01   1.7095312e+01
   1.8787462e+01   1.7120473e+01
   1.8799777e+01   1.7145703e+01
   1.8812155e+01   1.7170996e+01
   1.8824597e+01   1.7196348e+01
   1.8837103e+01   1.7221752e+01
   1.8849674e+01   1.7247205e+01
   1.8862310e+01   1.7272702e+01
   1.8875012e+01   1.7298237e+01
   1.8887781e+01   1.7323806e+01
   1.8900617e+01   1.7349404e+01
   1.8913521e+01   1.7375026e+01
   1.8926493e+01   1.7400668e+01
   1.8939535e+01   1.7426324e+01
   1.8952646e+01   1.7451992e+01
   1.8965828e+01   1.7477666e+01
   1.8979081e+01   1.7503341e+01
   1.8992407e+01   1.7529014e+01
   1.9005805e+01   1.7554679e+01
   1.9019276e+01   1.7580334e+01
   1.9032822e+01   1.7605973e+01
   1.9046442e+01   1.7631592e+01
   1.9060139e+01   1.7657188e+01
   1.9073912e+01   1.7682756e+01
   1.9087762e+01   1.7708293e+01
   1.9101691e+01   1.7733794e+01
   1.9115698e+01   1.7759256e+01
   1.9129785e+01   1.7784674e+01
   1.9143953e+01   1.7810046e+01
   1.9158203e+01   1.7835367e+01
   1.9172535e+01   1.7860633e+01
   1.9186950e+01   1.7885842e+01
   1.9201450e+01   1.7910989e+01
   1.9216035e+01   1.7936071e+01
   1.9230706e+01   1.7961085e+01
   1.9245464e+01   1.7986027e+01
   1.9260311e+01   1.8010894e+01
   1.9275246e+01   1.8035683e+01
   1.9290272e+01   1.8060390e+01
   1.9305389e+01   1.8085013e+01
   1.9320598e+01   1.8109547e+01
   1.9335901e+01   1.8133990e+01
   1.9351298e+01   1.8158340e+01
   1.9366791e+01   1.8182593e+01
   1.9382381e+01   1.8206746e+01
   1.9398068e+01   1.8230796e+01
   1.9413855e+01   1.8254740e+01
   1.9429742e+01   1.8278577e+01
   1.9445731e+01   1.8302302e+01
   1.9461822e+01   1.8325914e+01
   1.9478018e+01   1.8349409e+01
   1.9494319e+01   1.8372786e+01
   1.9510726e+01   1.8396041e+01
   1.9527242e+01   1.8419173e+01
   1.9543868e+01   1.8442178e+01
   1.9560604e+01   1.8465055e+01
   1.9577453e+01   1.8487801e+01
   1.9594415e+01   1.8510414e+01
   1.9611493e+01   1.8532892e+01
   1.9628688e+01   1.8555232e+01
   1.9646002e+01   1.8577433e+01
   1.9663435e+01   1.8599491e+01
   1.9680990e+01   1.8621406e+01
   1.9698669e+01   1.8643176e+01
   1.9716473e+01   1.8664797e+01
   1.9734403e+01   1.8686270e+01
   1.9752462e+01   1.8707590e+01
   1.9770652e+01   1.8728758e+01
   1.9788974e+01   1.8749771e+01
   1.9807430e+01   1.8770627e+01
   1.9826022e+01   1.8791324e+01
   1.9844752e+01   1.8811862e+01
   1.9863622e+01   1.8832239e+01
   1.9882635e+01   1.8852452e+01
   1.9901792e+01   1.8872501e+01
   1.9921095e+01   1.8892384e+01
   1.9940547e+01   1.8912100e+01
   1.9960150e+01   1.8931647e+01
   1.9979906e+01   1.8951025e+01
   2.0000000e+01   1.8970405e+01


==> y_uni1.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   9.4971109e-03   1.8236347e-08
   2.0277808e-02   8.2547258e-08
   3.1116055e-02   1.9299180e-07
   4.2023087e-02   3.4950661e-07
   5.3000669e-02   5.5201686e-07
   6.4050757e-02   8.0047665e-07
   7.5175433e-02   1.0948704e-06
   8.6376915e-02   1.4352152e-06
   9.7657578e-02   1.8215632e-06
   1.0901996e-01   2.2540047e-06
   1.2046679e-01   2.7326713e-06
   1.3200100e-01   3.2577397e-06
   1.4362576e-01   3.8294359e-06
   1.5534449e-01   4.4480406e-06
   1.6716092e-01   5.1138943e-06
   1.7907910e-01   5.8274043e-06
   1.9110345e-01   6.5890526e-06
   2.0323883e-01   7.3994051e-06
   2.1549060e-01   8.2591224e-06
   2.2786467e-01   9.1689730e-06
   2.4036764e-01   1.0129850e-05
   2.5279086e-01   1.1125128e-05
   2.6507845e-01   1.2148499e-05
   2.7723921e-01   1.3198718e-05
   2.8928125e-01   1.4274673e-05
   3.0121170e-01   1.5375331e-05
   3.1303686e-01   1.6499731e-05
   3.2476237e-01   1.7646979e-05
   3.3639325e-01   1.8816239e-05
   3.4793407e-01   2.0006728e-05
   3.5938891e-01   2.1217710e-05
   3.7076151e-01   2.2448498e-05
   3.8205529e-01   2.3698444e-05
   3.9327336e-01   2.4966937e-05
   4.0441860e-01   2.6253404e-05
   4.1549364e-01   2.7557301e-05
   4.2650093e-01   2.8878117e-05
   4.3744275e-01   3.0215369e-05
   4.4832118e-01   3.1568598e-05
   4.5913820e-01   3.2937372e-05
   4.6989564e-01   3.4321281e-05
   4.8059522e-01   3.5719939e-05
   4.9123853e-01   3.7132976e-05
   5.0182709e-01   3.8560045e-05
   5.1236232e-01   4.0000815e-05
   5.2284556e-01   4.1454973e-05
   5.3327807e-01   4.2922222e-05
   5.4366105e-01   4.4402280e-05
   5.5399563e-01   4.5894879e-05
   5.6428288e-01   4.7399765e-05
   5.7452383e-01   4.8916698e-05
   5.8471943e-01   5.0445449e-05
   5.9487062e-01   5.1985802e-05
   6.0497828e-01   5.3537549e-05
   6.1504323e-01   5.5100497e-05
   6.2506630e-01   5.6674460e-05
   6.3504823e-01   5.8259264e-05
   6.4498978e-01   5.9854741e-05
   6.5489163e-01   6.1460734e-05
   6.6475446e-01   6.3077095e-05
   6.7457892e-01   6.4703681e-05
   6.8436564e-01   6.6340361e-05
   6.9411522e-01   6.7987007e-05
   7.0382822e-01   6.9643500e-05
   7.1350520e-01   7.1309727e-05
   7.2314671e-01   7.2985584e-05
   7.3275325e-01   7.4670970e-05
   7.4232532e-01   7.6365789e-05
   7.5186341e-01   7.8069955e-05
   7.6136799e-01   7.9783384e-05
   7.7083949e-01   8.1505998e-05
   7.8027835e-01   8.3237724e-05
   7.8968501e-01   8.4978495e-05
   7.9905988e-01   8.6728246e-05
   8.0840333e-01   8.8486918e-05
   8.1771577e-01   9.0254458e-05
   8.2699757e-01   9.2030812e-05
   8.3624910e-01   9.3815936e-05
   8.4547069e-01   9.5609785e-05
   8.5466271e-01   9.7412321e-05
   8.6382548e-01   9.9223507e-05
   8.7295934e-01   1.0104331e-04
   8.8206459e-01   1.0287170e-04
   8.9114155e-01   1.0470865e-04
   9.0019052e-01   1.0655415e-04
   9.0921180e-01   1.0840815e-04
   9.1820567e-01   1.1027066e-04
   9.2717242e-01   1.1214166e-04
   9.3611231e-01   1.1402112e-04
   9.4502561e-01   1.1590905e-04
   9.5391259e-01   1.1780543e-04
   9.6277350e-01   1.1971026e-04
   9.7160860e-01   1.2162354e-04
   9.8041812e-01   1.2354527e-04
   9.8920231e-01   1.2547544e-04
   9.9796140e-01   1.2741406e-04
   1.0066956e+00   1.2936113e-04
   1.0154052e+00   1.3131667e-04
   1.0240904e+00   1.3328067e-04
   1.0327513e+00   1.3525316e-04
   1.0413883e+00   1.3723414e-04
   1.0500015e+00   1.3922363e-04
   1.0585911e+00   1.4122164e-04
   1.0671573e+00   1.4322818e-04
   1.0757004e+00   1.4524329e-04
   1.0842204e+00   1.4726697e-04
   1.0927177e+00   1.4929925e-04
   1.1011924e+00   1.5134014e-04
   1.1096446e+00   1.5338969e-04
   1.1180746e+00   1.5544790e-04
   1.1264825e+00   1.5751480e-04
   1.1348685e+00   1.5959043e-04
   1.1432329e+00   1.6167480e-04
   1.1515756e+00   1.6376795e-04
   1.1598970e+00   1.6586992e-04
   1.1681971e+00   1.6798072e-04
   1.1764762e+00   1.7010040e-04
   1.1847344e+00   1.7222899e-04
   1.1929719e+00   1.7436651e-04
   1.2011888e+00   1.7651302e-04
   1.2093852e+00   1.7866853e-04
   1.2175613e+00   1.8083309e-04
   1.2257174e+00   1.8300674e-04
   1.2338534e+00   1.8518952e-04
   1.2419695e+00   1.8738146e-04
   1.2500660e+00   1.8958260e-04
   1.2581429e+00   1.9179299e-04
   1.2662004e+00   1.9401266e-04
   1.2742385e+00   1.9624166e-04
   1.2822575e+00   1.9848004e-04
   1.2902575e+00   2.0072782e-04
   1.2982386e+00   2.0298506e-04
   1.3062009e+00   2.0525180e-04
   1.3141446e+00   2.0752809e-04
   1.3220698e+00   2.0981397e-04
   1.3299766e+00   2.1210949e-04
   1.3378651e+00   2.1441470e-04
   1.3457354e+00   2.1672963e-04
   1.3535878e+00   2.1905435e-04
   1.3614222e+00   2.2138890e-04
   1.3692389e+00   2.2373332e-04
   1.3770378e+00   2.2608766e-04
   1.3848192e+00   2.2845198e-04
   1.3925832e+00   2.3082633e-04
   1.4003298e+00   2.3321075e-04
   1.4080592e+00   2.3560529e-04
   1.4157715e+00   2.3801002e-04
   1.4234668e+00   2.4042497e-04
   1.4311452e+00   2.4285020e-04
   1.4388068e+00   2.4528576e-04
   1.4464517e+00   2.4773171e-04
   1.4540800e+00   2.5018810e-04
   1.4616918e+00   2.5265498e-04
   1.4692873e+00   2.5513240e-04
   1.4768664e+00   2.5762043e-04
   1.4844294e+00   2.6011911e-04
   1.4919763e+00   2.6262849e-04
   1.4995072e+00   2.6514864e-04
   1.5070222e+00   2.6767961e-04
   1.5145214e+00   2.7022145e-04
   1.5220049e+00   2.7277422e-04
   1.5294728e+00   2.7533797e-04
   1.5369252e+00   2.7791277e-04
   1.5443621e+00   2.8049867e-04
   1.5517837e+00   2.8309573e-04
   1.5591901e+00   2.8570399e-04
   1.5665813e+00   2.8832353e-04
   1.5739575e+00   2.9095439e-04
   1.5813186e+00   2.9359664e-04
   1.5886649e+00   2.9625034e-04
   1.5959963e+00   2.9891554e-04
   1.6033131e+00   3.0159229e-04
   1.6106232e+00   3.0428364e-04
   1.6179368e+00   3.0699342e-04
   1.6252540e+00   3.0972178e-04
   1.6325746e+00   3.1246889e-04
   1.6398987e+00   3.1523490e-04
   1.6472263e+00   3.1801999e-04
   1.6545575e+00   3.2082431e-04
   1.6618922e+00   3.2364804e-04
   1.6692305e+00   3.2649135e-04
   1.6765722e+00   3.2935441e-04
   1.6839176e+00   3.3223738e-04
   1.6912665e+00   3.3514045e-04
   1.6986190e+00   3.3806378e-04
   1.7059750e+00   3.4100757e-04
   1.7133346e+00   3.4397198e-04
   1.7206979e+00   3.4695720e-04
   1.7280647e+00   3.4996341e-04
   1.7354351e+00   3.5299080e-04
   1.7428092e+00   3.5603955e-04
   1.7501868e+00   3.5910985e-04
   1.7575682e+00   3.6220190e-04
   1.7649531e+00   3.6531588e-04
   1.7723417e+00   3.6845198e-04
   1.7797340e+00   3.7161042e-04
   1.7871299e+00   3.7479137e-04
   1.7945295e+00   3.7799504e-04
   1.8019327e+00   3.8122163e-04
   1.8093397e+00   3.8447135e-04
   1.8167503e+00   3.8774440e-04
   1.8241647e+00   3.9104098e-04
   1.8315828e+00   3.9436131e-04
   1.8390046e+00   3.9770560e-04
   1.8464301e+00   4.0107405e-04
   1.8538593e+00   4.0446689e-04
   1.8612923e+00   4.0788434e-04
   1.8687291e+00   4.1132661e-04
   1.8761696e+00   4.1479391e-04
   1.8836138e+00   4.1828649e-04
   1.8910619e+00   4.2180455e-04
   1.8985137e+00   4.2534834e-04
   1.9059694e+00   4.2891807e-04
   1.9134288e+00   4.3251399e-04
   1.9208920e+00   4.3613632e-04
   1.9283591e+00   4.3978530e-04
   1.9358300e+00   4.4346117e-04
   1.9433047e+00   4.4716418e-04
   1.9507833e+00   4.5089455e-04
   1.9582657e+00   4.5465255e-04
   1.9657520e+00   4.5843841e-04
   1.9732421e+00   4.6225239e-04
   1.9807361e+00   4.6609474e-04
   1.9882340e+00   4.6996571e-04
   1.9957358e+00   4.7386557e-04
   2.0032415e+00   4.7779456e-04
   2.0107511e+00   4.8175296e-04
   2.0182647e+00   4.8574103e-04
   2.0257822e+00   4.8975903e-04
   2.0333036e+00   4.9380724e-04
   2.0408289e+00   4.9788592e-04
   2.0483582e+00   5.0199535e-04
   2.0558915e+00   5.0613582e-04
   2.0634287e+00   5.1030758e-04
   2.0709699e+00   5.1451095e-04
   2.0785152e+00   5.1874619e-04
   2.0860644e+00   5.2301359e-04
   2.0936176e+00   5.2731344e-04
   2.1011748e+00   5.3164604e-04
   2.1087361e+00   5.3601169e-04
   2.1163014e+00   5.4041068e-04
   2.1238707e+00   5.4484332e-04
   2.1314441e+00   5.4930991e-04
   2.1390216e+00   5.5381075e-04
   2.1466031e+00   5.5834616e-04
   2.1541888e+00   5.6291645e-04
   2.1617785e+00   5.6752195e-04
   2.1693723e+00   5.7216295e-04
   2.1769702e+00   5.7683979e-04
   2.1845722e+00   5.8155280e-04
   2.1921784e+00   5.8630231e-04
   2.1997887e+00   5.9108864e-04
   2.2074032e+00   5.9591213e-04
   2.2150218e+00   6.0077313e-04
   2.2226446e+00   6.0567196e-04
   2.2302715e+00   6.1060897e-04
   2.2379026e+00   6.1558452e-04
   2.2455380e+00   6.2059895e-04
   2.2531775e+00   6.2565261e-04
   2.2608213e+00   6.3074587e-04
   2.2684692e+00   6.3587909e-04
   2.2761214e+00   6.4105262e-04
   2.2837779e+00   6.4626686e-04
   2.2914386e+00   6.5152215e-04
   2.2991036e+00   6.5681889e-04
   2.3067728e+00   6.6215743e-04
   2.3144464e+00   6.6753818e-04
   2.3221242e+00   6.7296150e-04
   2.3298063e+00   6.7842780e-04
   2.3374928e+00   6.8393748e-04
   2.3451835e+00   6.8949092e-04
   2.3528786e+00   6.9508853e-04
   2.3605781e+00   7.0073071e-04
   2.3682819e+00   7.0641788e-04
   2.3759901e+00   7.1215044e-04
   2.3837026e+00   7.1792883e-04
   2.3914196e+00   7.2375344e-04
   2.3991409e+00   7.2962471e-04
   2.4068666e+00   7.3554307e-04
   2.4145968e+00   7.4150895e-04
   2.4223314e+00   7.4752279e-04
   2.4300704e+00   7.5358503e-04
   2.4378139e+00   7.5969613e-04
   2.4455618e+00   7.6585652e-04
   2.4533142e+00   7.7206667e-04
   2.4610711e+00   7.7832703e-04
   2.4688325e+00   7.8463807e-04
   2.4765984e+00   7.9100026e-04
   2.4843688e+00   7.9741407e-04
   2.4921438e+00   8.0387998e-04
   2.4999233e+00   8.1039847e-04
   2.4999719e+00   8.1043938e-04
   2.4999768e+00   8.1044348e-04
   2.4999817e+00   8.1044757e-04
   2.4999841e+00   8.1044961e-04
   2.4999865e+00   8.1045166e-04
   2.4999987e+00   8.1046189e-04
   2.4999994e+00   8.1046253e-04
   2.4999995e+00   8.1046259e-04
   2.4999996e+00   8.1046266e-04
   2.5000000e+00   8.1046298e-04
   2.5000000e+00   8.1046299e-04
   2.5000000e+00   8.1046299e-04
   2.5000000e+00   8.1046299e-04
   2.5000000e+00   8.1046299e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046301e-04
   2.5000001e+00   8.1046308e-04
   2.5000005e+00   8.1046343e-04
   2.5000026e+00   8.1046518e-04
   2.5000130e+00   8.1047393e-04
   2.5000650e+00   8.1051768e-04
   2.5003251e+00   8.1073645e-04
   2.5016253e+00   8.1183113e-04
   2.5037280e+00   8.1360434e-04
   2.5062103e+00   8.1570232e-04
   2.5089601e+00   8.1803230e-04
   2.5119203e+00   8.2054746e-04
   2.5150559e+00   8.2321953e-04
   2.5183432e+00   8.2602956e-04
   2.5217649e+00   8.2896401e-04
   2.5253078e+00   8.3201270e-04
   2.5289616e+00   8.3516775e-04
   2.5327178e+00   8.3842290e-04
   2.5365694e+00   8.4177309e-04
   2.5405107e+00   8.4521414e-04
   2.5445364e+00   8.4874257e-04
   2.5486423e+00   8.5235548e-04
   2.5528245e+00   8.5605040e-04
   2.5570798e+00   8.5982522e-04
   2.5614051e+00   8.6367816e-04
   2.5657977e+00   8.6760767e-04
   2.5702552e+00   8.7161245e-04
   2.5747756e+00   8.7569137e-04
   2.5793567e+00   8.7984345e-04
   2.5839969e+00   8.8406790e-04
   2.5886944e+00   8.8836400e-04
   2.5934478e+00   8.9273119e-04
   2.5982556e+00   8.9716896e-04
   2.6031166e+00   9.0167694e-04
   2.6080295e+00   9.0625481e-04
   2.6129933e+00   9.1090233e-04
   2.6180069e+00   9.1561933e-04
   2.6230693e+00   9.2040569e-04
   2.6281797e+00   9.2526137e-04
   2.6333372e+00   9.3018637e-04
   2.6385410e+00   9.3518072e-04
   2.6437904e+00   9.4024452e-04
   2.6490846e+00   9.4537791e-04
   2.6544231e+00   9.5058106e-04
   2.6598051e+00   9.5585418e-04
   2.6652302e+00   9.6119752e-04
   2.6706977e+00   9.6661137e-04
   2.6762072e+00   9.7209603e-04
   2.6817581e+00   9.7765186e-04
   2.6873500e+00   9.8327923e-04
   2.6929825e+00   9.8897854e-04
   2.6986550e+00   9.9475023e-04
   2.7043674e+00   1.0005947e-03
   2.7101190e+00   1.0065126e-03
   2.7159097e+00   1.0125043e-03
   2.7217391e+00   1.0185703e-03
   2.7276068e+00   1.0247112e-03
   2.7335125e+00   1.0309277e-03
   2.7394560e+00   1.0372203e-03
   2.7454370e+00   1.0435896e-03
   2.7514552e+00   1.0500363e-03
   2.7575104e+00   1.0565610e-03
   2.7636024e+00   1.0631646e-03
   2.7697309e+00   1.0698476e-03
   2.7758957e+00   1.0766108e-03
   2.7820967e+00   1.0834550e-03
   2.7883336e+00   1.0903809e-03
   2.7946062e+00   1.0973894e-03
   2.8009145e+00   1.1044813e-03
   2.8072583e+00   1.1116575e-03
   2.8136373e+00   1.1189187e-03
   2.8200515e+00   1.1262660e-03
   2.8265007e+00   1.1337001e-03
   2.8329848e+00   1.1412221e-03
   2.8395037e+00   1.1488328e-03
   2.8460573e+00   1.1565334e-03
   2.8526455e+00   1.1643247e-03
   2.8592682e+00   1.1722078e-03
   2.8659253e+00   1.1801837e-03
   2.8726168e+00   1.1882535e-03
   2.8793425e+00   1.1964184e-03
   2.8861023e+00   1.2046793e-03
   2.8928964e+00   1.2130374e-03
   2.8997244e+00   1.2214940e-03
   2.9065866e+00   1.2300501e-03
   2.9134827e+00   1.2387070e-03
   2.9204127e+00   1.2474659e-03
   2.9273767e+00   1.2563281e-03
   2.9343745e+00   1.2652948e-03
   2.9414062e+00   1.2743674e-03
   2.9484717e+00   1.2835472e-03
   2.9555711e+00   1.2928356e-03
   2.9627043e+00   1.3022339e-03
   2.9698714e+00   1.3117435e-03
   2.9770722e+00   1.3213659e-03
   2.9843069e+00   1.3311026e-03
   2.9915754e+00   1.3409551e-03
   2.9988778e+00   1.3509248e-03
   3.0062141e+00   1.3610134e-03
   3.0135842e+00   1.3712224e-03
   3.0209883e+00   1.3815534e-03
   3.0284263e+00   1.3920082e-03
   3.0358983e+00   1.4025883e-03
   3.0434043e+00   1.4132955e-03
   3.0509445e+00   1.4241315e-03
   3.0585187e+00   1.4350981e-03
   3.0661271e+00   1.4461971e-03
   3.0737697e+00   1.4574304e-03
   3.0814466e+00   1.4687998e-03
   3.0891579e+00   1.4803073e-03
   3.0969035e+00   1.4919548e-03
   3.1046837e+00   1.5037444e-03
   3.1124983e+00   1.5156779e-03
   3.1203477e+00   1.5277576e-03
   3.1282317e+00   1.5399854e-03
   3.1361505e+00   1.5523637e-03
   3.1441042e+00   1.5648945e-03
   3.1520928e+00   1.5775800e-03
   3.1601165e+00   1.5904227e-03
   3.1681754e+00   1.6034247e-03
   3.1762696e+00   1.6165885e-03
   3.1843990e+00   1.6299165e-03
   3.1925640e+00   1.6434111e-03
   3.2007646e+00   1.6570748e-03
   3.2089980e+00   1.6709055e-03
   3.2172373e+00   1.6848594e-03
   3.2254824e+00   1.6989377e-03
   3.2337333e+00   1.7131417e-03
   3.2419901e+00   1.7274725e-03
   3.2502528e+00   1.7419315e-03
   3.2585213e+00   1.7565198e-03
   3.2667958e+00   1.7712389e-03
   3.2750762e+00   1.7860900e-03
   3.2833626e+00   1.8010744e-03
   3.2916549e+00   1.8161934e-03
   3.2999532e+00   1.8314484e-03
   3.3082575e+00   1.8468407e-03
   3.3165679e+00   1.8623717e-03
   3.3248843e+00   1.8780429e-03
   3.3332067e+00   1.8938555e-03
   3.3415352e+00   1.9098110e-03
   3.3498699e+00   1.9259109e-03
   3.3582107e+00   1.9421566e-03
   3.3665576e+00   1.9585496e-03
   3.3749107e+00   1.9750913e-03
   3.3832699e+00   1.9917833e-03
   3.3916354e+00   2.0086270e-03
   3.4000071e+00   2.0256240e-03
   3.4083851e+00   2.0427759e-03
   3.4167693e+00   2.0600841e-03
   3.4251598e+00   2.0775504e-03
   3.4335566e+00   2.0951762e-03
   3.4419597e+00   2.1129632e-03
   3.4503692e+00   2.1309131e-03
   3.4587851e+00   2.1490275e-03
   3.4672073e+00   2.1673081e-03
   3.4756360e+00   2.1857565e-03
   3.4840711e+00   2.2043745e-03
   3.4925126e+00   2.2231638e-03
   3.5009607e+00   2.2421262e-03
   3.5094152e+00   2.2612634e-03
   3.5178763e+00   2.2805772e-03
   3.5263439e+00   2.3000695e-03
   3.5348181e+00   2.3197420e-03
   3.5432989e+00   2.3395966e-03
   3.5517863e+00   2.3596351e-03
   3.5602803e+00   2.3798596e-03
   3.5687810e+00   2.4002719e-03
   3.5772884e+00   2.4208739e-03
   3.5858025e+00   2.4416675e-03
   3.5943233e+00   2.4626549e-03
   3.6028509e+00   2.4838379e-03
   3.6113853e+00   2.5052187e-03
   3.6199264e+00   2.5267992e-03
   3.6284744e+00   2.5485815e-03
   3.6370293e+00   2.5705678e-03
   3.6455910e+00   2.5927601e-03
   3.6541596e+00   2.6151606e-03
   3.6627352e+00   2.6377715e-03
   3.6713177e+00   2.6605950e-03
   3.6799072e+00   2.6836332e-03
   3.6885037e+00   2.7068886e-03
   3.6971072e+00   2.7303632e-03
   3.7057178e+00   2.7540595e-03
   3.7143355e+00   2.7779797e-03
   3.7229602e+00   2.8021262e-03
   3.7315921e+00   2.8265014e-03
   3.7402312e+00   2.8511078e-03
   3.7488775e+00   2.8759477e-03
   3.7575309e+00   2.9010235e-03
   3.7661917e+00   2.9263380e-03
   3.7748597e+00   2.9518934e-03
   3.7835349e+00   2.9776925e-03
   3.7922176e+00   3.0037377e-03
   3.8009075e+00   3.0300318e-03
   3.8096049e+00   3.0565773e-03
   3.8183096e+00   3.0833770e-03
   3.8270218e+00   3.1104335e-03
   3.8357415e+00   3.1377497e-03
   3.8444687e+00   3.1653282e-03
   3.8532034e+00   3.1931719e-03
   3.8619456e+00   3.2212837e-03
   3.8706955e+00   3.2496664e-03
   3.8794529e+00   3.2783229e-03
   3.8882180e+00   3.3072563e-03
   3.8969908e+00   3.3364694e-03
   3.9057713e+00   3.3659653e-03
   3.9145595e+00   3.3957471e-03
   3.9233555e+00   3.4258178e-03
   3.9321593e+00   3.4561807e-03
   3.9409710e+00   3.4868387e-03
   3.9497905e+00   3.5177953e-03
   3.9586179e+00   3.5490536e-03
   3.9674532e+00   3.5806170e-03
   3.9762965e+00   3.6124886e-03
   3.9851478e+00   3.6446720e-03
   3.9940071e+00   3.6771706e-03
   4.0028745e+00   3.7099878e-03
   4.0117500e+00   3.7431270e-03
   4.0206336e+00   3.7765919e-03
   4.0295254e+00   3.8103861e-03
   4.0384202e+00   3.8444929e-03
   4.0473149e+00   3.8789040e-03
   4.0562097e+00   3.9136219e-03
   4.0651044e+00   3.9486496e-03
   4.0739992e+00   3.9839896e-03
   4.0828939e+00   4.0196448e-03
   4.0917887e+00   4.0556180e-03
   4.1006835e+00   4.0919121e-03
   4.1095782e+00   4.1285299e-03
   4.1184730e+00   4.1654744e-03
   4.1273677e+00   4.2027485e-03
   4.1362625e+00   4.2403551e-03
   4.1451572e+00   4.2782971e-03
   4.1540520e+00   4.3165777e-03
   4.1629467e+00   4.3551998e-03
   4.1718415e+00   4.3941664e-03
   4.1807362e+00   4.4334808e-03
   4.1896310e+00   4.4731458e-03
   4.1985257e+00   4.5131648e-03
   4.2074204e+00   4.5535409e-03
   4.2163152e+00   4.5942773e-03
   4.2252099e+00   4.6353771e-03
   4.2341047e+00   4.6768436e-03
   4.2429994e+00   4.7186802e-03
   4.2518942e+00   4.7608901e-03
   4.2607889e+00   4.8034767e-03
   4.2696837e+00   4.8464434e-03
   4.2785784e+00   4.8897934e-03
   4.2874731e+00   4.9335304e-03
   4.2963679e+00   4.9776576e-03
   4.3052626e+00   5.0221787e-03
   4.3141574e+00   5.0670971e-03
   4.3230521e+00   5.1124164e-03
   4.3319468e+00   5.1581403e-03
   4.3408416e+00   5.2042722e-03
   4.3497363e+00   5.2508158e-03
   4.3586311e+00   5.2977749e-03
   4.3675258e+00   5.3451532e-03
   4.3764205e+00   5.3929543e-03
   4.3853153e+00   5.4411821e-03
   4.3942100e+00   5.4898404e-03
   4.4031047e+00   5.5389330e-03
   4.4119995e+00   5.5884639e-03
   4.4208942e+00   5.6384369e-03
   4.4297889e+00   5.6888560e-03
   4.4386837e+00   5.7397252e-03
   4.4475784e+00   5.7910485e-03
   4.4564731e+00   5.8428300e-03
   4.4653679e+00   5.8950737e-03
   4.4742626e+00   5.9477839e-03
   4.4831573e+00   6.0009646e-03
   4.4920521e+00   6.0546201e-03
   4.5009468e+00   6.1087547e-03
   4.5098415e+00   6.1633725e-03
   4.5187363e+00   6.2184780e-03
   4.5276310e+00   6.2740754e-03
   4.5365257e+00   6.3301693e-03
   4.5454205e+00   6.3867640e-03
   4.5543152e+00   6.4438639e-03
   4.5632099e+00   6.5014737e-03
   4.5721047e+00   6.5595979e-03
   4.5809994e+00   6.6182410e-03
   4.5898941e+00   6.6774078e-03
   4.5987889e+00   6.7371028e-03
   4.6076836e+00   6.7973309e-03
   4.6165783e+00   6.8580967e-03
   4.6254730e+00   6.9194052e-03
   4.6343678e+00   6.9812611e-03
   4.6432625e+00   7.0436693e-03
   4.6521572e+00   7.1066348e-03
   4.6610520e+00   7.1701626e-03
   4.6699467e+00   7.2342577e-03
   4.6788414e+00   7.2989251e-03
   4.6877362e+00   7.3641699e-03
   4.6966309e+00   7.4299974e-03
   4.7055256e+00   7.4964128e-03
   4.7144203e+00   7.5634212e-03
   4.7233151e+00   7.6310281e-03
   4.7322098e+00   7.6992386e-03
   4.7411045e+00   7.7680584e-03
   4.7499993e+00   7.8374927e-03
   4.7588940e+00   7.9075470e-03
   4.7677887e+00   7.9782271e-03
   4.7766835e+00   8.0495383e-03
   4.7855782e+00   8.1214863e-03
   4.7944729e+00   8.1940770e-03
   4.8033676e+00   8.2673158e-03
   4.8122624e+00   8.3412088e-03
   4.8211571e+00   8.4157617e-03
   4.8300518e+00   8.4909804e-03
   4.8389465e+00   8.5668709e-03
   4.8478413e+00   8.6434392e-03
   4.8567360e+00   8.7206914e-03
   4.8656307e+00   8.7986335e-03
   4.8745255e+00   8.8772717e-03
   4.8834202e+00   8.9566123e-03
   4.8923149e+00   9.0366615e-03
   4.9012096e+00   9.1174256e-03
   4.9101044e+00   9.1989111e-03
   4.9189991e+00   9.2811244e-03
   4.9278938e+00   9.3640720e-03
   4.9367886e+00   9.4477604e-03
   4.9456833e+00   9.5321963e-03
   4.9545780e+00   9.6173864e-03
   4.9634727e+00   9.7033373e-03
   4.9723675e+00   9.7900559e-03
   4.9812622e+00   9.8775492e-03
   4.9901569e+00   9.9658239e-03
   4.9990516e+00   1.0054887e-02
   5.0079464e+00   1.0144746e-02
   5.0168411e+00   1.0235407e-02
   5.0257358e+00   1.0326878e-02
   5.0346306e+00   1.0419166e-02
   5.0435253e+00   1.0512279e-02
   5.0524200e+00   1.0606223e-02
   5.0613147e+00   1.0701006e-02
   5.0702095e+00   1.0796636e-02
   5.0791042e+00   1.0893120e-02
   5.0879989e+00   1.0990466e-02
   5.0968936e+00   1.1088681e-02
   5.1057884e+00   1.1187774e-02
   5.1146831e+00   1.1287752e-02
   5.1235778e+00   1.1388623e-02
   5.1324725e+00   1.1490395e-02
   5.1413673e+00   1.1593076e-02
   5.1502620e+00   1.1696674e-02
   5.1591567e+00   1.1801198e-02
   5.1680514e+00   1.1906655e-02
   5.1769462e+00   1.2013054e-02
   5.1858409e+00   1.2120404e-02
   5.1947356e+00   1.2228713e-02
   5.2036303e+00   1.2337989e-02
   5.2125251e+00   1.2448241e-02
   5.2214198e+00   1.2559478e-02
   5.2303145e+00   1.2671709e-02
   5.2392092e+00   1.2784943e-02
   5.2481040e+00   1.2899188e-02
   5.2569987e+00   1.3014453e-02
   5.2658934e+00   1.3130748e-02
   5.2747881e+00   1.3248082e-02
   5.2836829e+00   1.3366464e-02
   5.2925776e+00   1.3485904e-02
   5.3014723e+00   1.3606410e-02
   5.3103670e+00   1.3727993e-02
   5.3192618e+00   1.3850663e-02
   5.3281565e+00   1.3974428e-02
   5.3370512e+00   1.4099298e-02
   5.3459460e+00   1.4225284e-02
   5.3548407e+00   1.4352396e-02
   5.3637354e+00   1.4480643e-02
   5.3726301e+00   1.4610036e-02
   5.3815249e+00   1.4740584e-02
   5.3904196e+00   1.4872299e-02
   5.3993143e+00   1.5005191e-02
   5.4082090e+00   1.5139269e-02
   5.4171038e+00   1.5274546e-02
   5.4259985e+00   1.5411031e-02
   5.4348932e+00   1.5548735e-02
   5.4437879e+00   1.5687670e-02
   5.4526827e+00   1.5827845e-02
   5.4615774e+00   1.5969273e-02
   5.4704721e+00   1.6111964e-02
   5.4793668e+00   1.6255930e-02
   5.4882616e+00   1.6401182e-02
   5.4971563e+00   1.6547731e-02
   5.5060510e+00   1.6695590e-02
   5.5149457e+00   1.6844770e-02
   5.5238405e+00   1.6995282e-02
   5.5327352e+00   1.7147139e-02
   5.5416299e+00   1.7300353e-02
   5.5505246e+00   1.7454936e-02
   5.5594194e+00   1.7610899e-02
   5.5683141e+00   1.7768256e-02
   5.5772088e+00   1.7927018e-02
   5.5861035e+00   1.8087199e-02
   5.5949983e+00   1.8248811e-02
   5.6038930e+00   1.8411866e-02
   5.6127877e+00   1.8576379e-02
   5.6216824e+00   1.8742361e-02
   5.6305772e+00   1.8909825e-02
   5.6394719e+00   1.9078786e-02
   5.6483666e+00   1.9249257e-02
   5.6572613e+00   1.9421250e-02
   5.6661561e+00   1.9594780e-02
   5.6750508e+00   1.9769860e-02
   5.6839455e+00   1.9946504e-02
   5.6928402e+00   2.0124726e-02
   5.7017350e+00   2.0304541e-02
   5.7106297e+00   2.0485962e-02
   5.7195244e+00   2.0669003e-02
   5.7284191e+00   2.0853681e-02
   5.7373139e+00   2.1040007e-02
   5.7462086e+00   2.1227999e-02
   5.7551033e+00   2.1417670e-02
   5.7639980e+00   2.1609035e-02
   5.7728928e+00   2.1802111e-02
   5.7817875e+00   2.1996911e-02
   5.7906822e+00   2.2193451e-02
   5.7995769e+00   2.2391747e-02
   5.8084717e+00   2.2591815e-02
   5.8173664e+00   2.2793670e-02
   5.8262611e+00   2.2997329e-02
   5.8351558e+00   2.3202806e-02
   5.8440506e+00   2.3410120e-02
   5.8529453e+00   2.3619286e-02
   5.8618400e+00   2.3830320e-02
   5.8707347e+00   2.4043240e-02
   5.8796295e+00   2.4258062e-02
   5.8885242e+00   2.4474804e-02
   5.8974189e+00   2.4693481e-02
   5.9063136e+00   2.4914113e-02
   5.9152083e+00   2.5136715e-02
   5.9241031e+00   2.5361306e-02
   5.9329978e+00   2.5587904e-02
   5.9418925e+00   2.5816526e-02
   5.9507872e+00   2.6047191e-02
   5.9596820e+00   2.6279916e-02
   5.9685767e+00   2.6514721e-02
   5.9774714e+00   2.6751623e-02
   5.9863661e+00   2.6990642e-02
   5.9952609e+00   2.7231797e-02
   6.0041556e+00   2.7475106e-02
   6.0130503e+00   2.7720588e-02
   6.0219451e+00   2.7968264e-02
   6.0308398e+00   2.8218152e-02
   6.0397345e+00   2.8470273e-02
   6.0486292e+00   2.8724647e-02
   6.0575240e+00   2.8981293e-02
   6.0664187e+00   2.9240232e-02
   6.0753134e+00   2.9501484e-02
   6.0842081e+00   2.9765071e-02
   6.0931029e+00   3.0031012e-02
   6.1019976e+00   3.0299329e-02
   6.1108923e+00   3.0570043e-02
   6.1197870e+00   3.0843176e-02
   6.1286818e+00   3.1118750e-02
   6.1375765e+00   3.1396785e-02
   6.1464712e+00   3.1677304e-02
   6.1553659e+00   3.1960330e-02
   6.1642607e+00   3.2245884e-02
   6.1731554e+00   3.2533989e-02
   6.1820501e+00   3.2824668e-02
   6.1909448e+00   3.3117944e-02
   6.1998396e+00   3.3413840e-02
   6.2087343e+00   3.3712380e-02
   6.2176290e+00   3.4013588e-02
   6.2265237e+00   3.4317486e-02
   6.2354185e+00   3.4624099e-02
   6.2443132e+00   3.4933452e-02
   6.2532079e+00   3.5245568e-02
   6.2621026e+00   3.5560473e-02
   6.2709973e+00   3.5878192e-02
   6.2798921e+00   3.6198749e-02
   6.2887868e+00   3.6522170e-02
   6.2976815e+00   3.6848480e-02
   6.3065763e+00   3.7177706e-02
   6.3154710e+00   3.7509873e-02
   6.3243657e+00   3.7845007e-02
   6.3332604e+00   3.8183136e-02
   6.3421552e+00   3.8524286e-02
   6.3510499e+00   3.8868484e-02
   6.3599446e+00   3.9215757e-02
   6.3688393e+00   3.9566132e-02
   6.3777340e+00   3.9919638e-02
   6.3866288e+00   4.0276302e-02
   6.3955235e+00   4.0636153e-02
   6.4044182e+00   4.0999219e-02
   6.4133129e+00   4.1365528e-02
   6.4222077e+00   4.1735110e-02
   6.4311024e+00   4.2107994e-02
   6.4399971e+00   4.2484210e-02
   6.4488918e+00   4.2863786e-02
   6.4577866e+00   4.3246754e-02
   6.4666813e+00   4.3633144e-02
   6.4755760e+00   4.4022985e-02
   6.4844707e+00   4.4416310e-02
   6.4933655e+00   4.4813148e-02
   6.5022602e+00   4.5213532e-02
   6.5111549e+00   4.5617494e-02
   6.5200496e+00   4.6025064e-02
   6.5289444e+00   4.6436276e-02
   6.5378391e+00   4.6851161e-02
   6.5467338e+00   4.7269754e-02
   6.5556285e+00   4.7692085e-02
   6.5645233e+00   4.8118191e-02
   6.5734180e+00   4.8548103e-02
   6.5823127e+00   4.8981856e-02
   6.5912074e+00   4.9419485e-02
   6.6001022e+00   4.9861023e-02
   6.6089969e+00   5.0306506e-02
   6.6178916e+00   5.0755970e-02
   6.6267863e+00   5.1209449e-02
   6.6356811e+00   5.1666979e-02
   6.6445758e+00   5.2128598e-02
   6.6534705e+00   5.2594340e-02
   6.6623652e+00   5.3064244e-02
   6.6712600e+00   5.3538346e-02
   6.6801547e+00   5.4016683e-02
   6.6890494e+00   5.4499294e-02
   6.6979441e+00   5.4986217e-02
   6.7068389e+00   5.5477491e-02
   6.7157336e+00   5.5973153e-02
   6.7246283e+00   5.6473244e-02
   6.7335230e+00   5.6977803e-02
   6.7424178e+00   5.7486870e-02
   6.7513125e+00   5.8000485e-02
   6.7602072e+00   5.8518689e-02
   6.7691019e+00   5.9041522e-02
   6.7779967e+00   5.9569027e-02
   6.7868914e+00   6.0101245e-02
   6.7957861e+00   6.0638218e-02
   6.8046808e+00   6.1179988e-02
   6.8135756e+00   6.1726599e-02
   6.8224703e+00   6.2278093e-02
   6.8313650e+00   6.2834514e-02
   6.8402597e+00   6.3395907e-02
   6.8491545e+00   6.3962315e-02
   6.8580492e+00   6.4533784e-02
   6.8669439e+00   6.5110358e-02
   6.8758386e+00   6.5692084e-02
   6.8847334e+00   6.6279007e-02
   6.8936281e+00   6.6871174e-02
   6.9025228e+00   6.7468632e-02
   6.9114175e+00   6.8071427e-02
   6.9203123e+00   6.8679608e-02
   6.9292070e+00   6.9293223e-02
   6.9381017e+00   6.9912320e-02
   6.9469964e+00   7.0536948e-02
   6.9558912e+00   7.1167157e-02
   6.9647859e+00   7.1802996e-02
   6.9736806e+00   7.2444516e-02
   6.9825753e+00   7.3091768e-02
   6.9914701e+00   7.3744803e-02
   7.0003648e+00   7.4403672e-02
   7.0092595e+00   7.5068427e-02
   7.0181542e+00   7.5739121e-02
   7.0270490e+00   7.6415808e-02
   7.0359437e+00   7.7098541e-02
   7.0448384e+00   7.7787373e-02
   7.0537331e+00   7.8482360e-02
   7.0626279e+00   7.9183556e-02
   7.0715226e+00   7.9891016e-02
   7.0804173e+00   8.0604798e-02
   7.0893120e+00   8.1324956e-02
   7.0982068e+00   8.2051549e-02
   7.1071015e+00   8.2784633e-02
   7.1159962e+00   8.3524268e-02
   7.1248909e+00   8.4270510e-02
   7.1337857e+00   8.5023419e-02
   7.1426804e+00   8.5783056e-02
   7.1515751e+00   8.6549479e-02
   7.1604698e+00   8.7322749e-02
   7.1693646e+00   8.8102929e-02
   7.1782593e+00   8.8890078e-02
   7.1871540e+00   8.9684260e-02
   7.1960487e+00   9.0485538e-02
   7.2049435e+00   9.1293974e-02
   7.2138382e+00   9.2109634e-02
   7.2227329e+00   9.2932581e-02
   7.2316276e+00   9.3762880e-02
   7.2405223e+00   9.4600598e-02
   7.2494171e+00   9.5445800e-02
   7.2583118e+00   9.6298554e-02
   7.2672065e+00   9.7158926e-02
   7.2761012e+00   9.8026985e-02
   7.2849960e+00   9.8902800e-02
   7.2938907e+00   9.9786440e-02
   7.3027854e+00   1.0067797e-01
   7.3116801e+00   1.0157747e-01
   7.3205749e+00   1.0248501e-01
   7.3294696e+00   1.0340065e-01
   7.3383643e+00   1.0432448e-01
   7.3472591e+00   1.0525656e-01
   7.3561538e+00   1.0619697e-01
   7.3650485e+00   1.0714578e-01
   7.3739432e+00   1.0810306e-01
   7.3828380e+00   1.0906890e-01
   7.3917327e+00   1.1004337e-01
   7.4006274e+00   1.1102654e-01
   7.4095221e+00   1.1201850e-01
   7.4184168e+00   1.1301932e-01
   7.4273116e+00   1.1402908e-01
   7.4362063e+00   1.1504786e-01
   7.4451010e+00   1.1607575e-01
   7.4539958e+00   1.1711282e-01
   7.4628905e+00   1.1815915e-01
   7.4717852e+00   1.1921484e-01
   7.4806799e+00   1.2027995e-01
   7.4895746e+00   1.2135458e-01
   7.4984694e+00   1.2243882e-01
   7.4993588e+00   1.2254777e-01
   7.4994478e+00   1.2255867e-01
   7.4995367e+00   1.2256957e-01
   7.4999815e+00   1.2262410e-01
   7.4999954e+00   1.2262580e-01
   7.4999968e+00   1.2262597e-01
   7.4999982e+00   1.2262614e-01
   7.4999989e+00   1.2262624e-01
   7.4999997e+00   1.2262634e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000001e+00   1.2262638e-01
   7.5000004e+00   1.2262642e-01
   7.5000021e+00   1.2262662e-01
   7.5000103e+00   1.2262763e-01
   7.5000517e+00   1.2263270e-01
   7.5002583e+00   1.2265805e-01
   7.5012915e+00   1.2278484e-01
   7.5064574e+00   1.2342078e-01
   7.5130873e+00   1.2424177e-01
   7.5197463e+00   1.2507185e-01
   7.5264396e+00   1.2591181e-01
   7.5331672e+00   1.2676175e-01
   7.5399290e+00   1.2762179e-01
   7.5467249e+00   1.2849206e-01
   7.5535549e+00   1.2937266e-01
   7.5604189e+00   1.3026373e-01
   7.5673169e+00   1.3116540e-01
   7.5742488e+00   1.3207779e-01
   7.5812147e+00   1.3300103e-01
   7.5882144e+00   1.3393527e-01
   7.5952480e+00   1.3488064e-01
   7.6023154e+00   1.3583728e-01
   7.6094167e+00   1.3680533e-01
   7.6165518e+00   1.3778494e-01
   7.6237207e+00   1.3877626e-01
   7.6309234e+00   1.3977944e-01
   7.6381600e+00   1.4079463e-01
   7.6454304e+00   1.4182200e-01
   7.6527347e+00   1.4286170e-01
   7.6600728e+00   1.4391389e-01
   7.6674449e+00   1.4497875e-01
   7.6748508e+00   1.4605645e-01
   7.6822907e+00   1.4714715e-01
   7.6897646e+00   1.4825103e-01
   7.6972726e+00   1.4936828e-01
   7.7048146e+00   1.5049908e-01
   7.7123907e+00   1.5164361e-01
   7.7200010e+00   1.5280207e-01
   7.7276456e+00   1.5397465e-01
   7.7353244e+00   1.5516154e-01
   7.7430375e+00   1.5636296e-01
   7.7507851e+00   1.5757910e-01
   7.7585672e+00   1.5881017e-01
   7.7663838e+00   1.6005640e-01
   7.7742350e+00   1.6131799e-01
   7.7821210e+00   1.6259516e-01
   7.7900417e+00   1.6388815e-01
   7.7979974e+00   1.6519719e-01
   7.8059880e+00   1.6652250e-01
   7.8140136e+00   1.6786434e-01
   7.8220745e+00   1.6922293e-01
   7.8301706e+00   1.7059854e-01
   7.8383020e+00   1.7199142e-01
   7.8464690e+00   1.7340181e-01
   7.8546715e+00   1.7483000e-01
   7.8629098e+00   1.7627624e-01
   7.8711838e+00   1.7774081e-01
   7.8794938e+00   1.7922399e-01
   7.8878399e+00   1.8072607e-01
   7.8962222e+00   1.8224733e-01
   7.9046408e+00   1.8378808e-01
   7.9130958e+00   1.8534861e-01
   7.9215875e+00   1.8692923e-01
   7.9301159e+00   1.8853025e-01
   7.9386812e+00   1.9015200e-01
   7.9472835e+00   1.9179481e-01
   7.9559230e+00   1.9345901e-01
   7.9645999e+00   1.9514493e-01
   7.9733142e+00   1.9685292e-01
   7.9820663e+00   1.9858335e-01
   7.9908561e+00   2.0033656e-01
   7.9996840e+00   2.0211294e-01
   8.0085500e+00   2.0391285e-01
   8.0174448e+00   2.0573469e-01
   8.0263395e+00   2.0757281e-01
   8.0352342e+00   2.0942735e-01
   8.0441290e+00   2.1129846e-01
   8.0530237e+00   2.1318629e-01
   8.0619184e+00   2.1509098e-01
   8.0708131e+00   2.1701269e-01
   8.0797079e+00   2.1895157e-01
   8.0886026e+00   2.2090777e-01
   8.0974973e+00   2.2288145e-01
   8.1063920e+00   2.2487276e-01
   8.1152867e+00   2.2688187e-01
   8.1241815e+00   2.2890892e-01
   8.1330762e+00   2.3095409e-01
   8.1419709e+00   2.3301752e-01
   8.1508656e+00   2.3509940e-01
   8.1597604e+00   2.3719987e-01
   8.1686551e+00   2.3931911e-01
   8.1775498e+00   2.4145728e-01
   8.1864445e+00   2.4361456e-01
   8.1953393e+00   2.4579111e-01
   8.2042340e+00   2.4798711e-01
   8.2131287e+00   2.5020272e-01
   8.2220234e+00   2.5243814e-01
   8.2309182e+00   2.5469352e-01
   8.2398129e+00   2.5696906e-01
   8.2487076e+00   2.5926493e-01
   8.2576024e+00   2.6158130e-01
   8.2664971e+00   2.6391838e-01
   8.2753918e+00   2.6627633e-01
   8.2842865e+00   2.6865535e-01
   8.2931813e+00   2.7105563e-01
   8.3020760e+00   2.7347735e-01
   8.3109707e+00   2.7592071e-01
   8.3198654e+00   2.7838589e-01
   8.3287602e+00   2.8087311e-01
   8.3376549e+00   2.8338254e-01
   8.3465496e+00   2.8591439e-01
   8.3554443e+00   2.8846887e-01
   8.3643391e+00   2.9104617e-01
   8.3732338e+00   2.9364649e-01
   8.3821285e+00   2.9627005e-01
   8.3910233e+00   2.9891705e-01
   8.3999180e+00   3.0158769e-01
   8.4088127e+00   3.0428220e-01
   8.4177074e+00   3.0700078e-01
   8.4266022e+00   3.0974365e-01
   8.4354969e+00   3.1251102e-01
   8.4443916e+00   3.1530312e-01
   8.4532863e+00   3.1812017e-01
   8.4621811e+00   3.2096238e-01
   8.4710758e+00   3.2382998e-01
   8.4799705e+00   3.2672321e-01
   8.4888652e+00   3.2964229e-01
   8.4977600e+00   3.3258745e-01
   8.4986494e+00   3.3288340e-01
   8.4995389e+00   3.3317963e-01
   8.4997996e+00   3.3326648e-01
   8.4998617e+00   3.3328718e-01
   8.4999238e+00   3.3330788e-01
   8.4999680e+00   3.3332263e-01
   8.4999900e+00   3.3332997e-01
   8.5000121e+00   3.3333732e-01
   8.5000351e+00   3.3334501e-01
   8.5001505e+00   3.3338345e-01
   8.5007271e+00   3.3357575e-01
   8.5036104e+00   3.3453889e-01
   8.5098720e+00   3.3663962e-01
   8.5161471e+00   3.3875657e-01
   8.5224493e+00   3.4089359e-01
   8.5287786e+00   3.4304996e-01
   8.5351349e+00   3.4522494e-01
   8.5415183e+00   3.4741779e-01
   8.5479289e+00   3.4962781e-01
   8.5543665e+00   3.5185425e-01
   8.5608313e+00   3.5409638e-01
   8.5673232e+00   3.5635348e-01
   8.5738423e+00   3.5862482e-01
   8.5803886e+00   3.6090967e-01
   8.5869621e+00   3.6320730e-01
   8.5935630e+00   3.6551699e-01
   8.6001912e+00   3.6783800e-01
   8.6068468e+00   3.7016961e-01
   8.6135298e+00   3.7251111e-01
   8.6202404e+00   3.7486177e-01
   8.6269785e+00   3.7722086e-01
   8.6337443e+00   3.7958768e-01
   8.6405378e+00   3.8196151e-01
   8.6473592e+00   3.8434163e-01
   8.6542084e+00   3.8672733e-01
   8.6610856e+00   3.8911791e-01
   8.6679909e+00   3.9151267e-01
   8.6749244e+00   3.9391090e-01
   8.6818861e+00   3.9631190e-01
   8.6888763e+00   3.9871497e-01
   8.6958950e+00   4.0111944e-01
   8.7029423e+00   4.0352460e-01
   8.7100184e+00   4.0592978e-01
   8.7171234e+00   4.0833429e-01
   8.7242575e+00   4.1073746e-01
   8.7314207e+00   4.1313861e-01
   8.7386133e+00   4.1553708e-01
   8.7458354e+00   4.1793221e-01
   8.7530872e+00   4.2032332e-01
   8.7603688e+00   4.2270977e-01
   8.7676804e+00   4.2509091e-01
   8.7750222e+00   4.2746609e-01
   8.7823944e+00   4.2983466e-01
   8.7897972e+00   4.3219600e-01
   8.7972309e+00   4.3454946e-01
   8.8046956e+00   4.3689446e-01
   8.8121919e+00   4.3923043e-01
   8.8197202e+00   4.4155679e-01
   8.8272807e+00   4.4387299e-01
   8.8348741e+00   4.4617845e-01
   8.8425006e+00   4.4847262e-01
   8.8501607e+00   4.5075494e-01
   8.8578549e+00   4.5302486e-01
   8.8655837e+00   4.5528182e-01
   8.8733474e+00   4.5752528e-01
   8.8811466e+00   4.5975470e-01
   8.8889819e+00   4.6196952e-01
   8.8968536e+00   4.6416922e-01
   8.9047624e+00   4.6635326e-01
   8.9127088e+00   4.6852110e-01
   8.9206933e+00   4.7067222e-01
   8.9287166e+00   4.7280607e-01
   8.9367792e+00   4.7492214e-01
   8.9448817e+00   4.7701990e-01
   8.9530249e+00   4.7909883e-01
   8.9612092e+00   4.8115841e-01
   8.9694355e+00   4.8319812e-01
   8.9777045e+00   4.8521744e-01
   8.9860167e+00   4.8721585e-01
   8.9943731e+00   4.8919284e-01
   9.0027744e+00   4.9114790e-01
   9.0112213e+00   4.9308051e-01
   9.0197147e+00   4.9499016e-01
   9.0282556e+00   4.9687633e-01
   9.0368447e+00   4.9873853e-01
   9.0454831e+00   5.0057623e-01
   9.0541716e+00   5.0238892e-01
   9.0629114e+00   5.0417610e-01
   9.0717034e+00   5.0593724e-01
   9.0805489e+00   5.0767183e-01
   9.0894488e+00   5.0937936e-01
   9.0984045e+00   5.1105932e-01
   9.1074171e+00   5.1271117e-01
   9.1164881e+00   5.1433440e-01
   9.1256187e+00   5.1592848e-01
   9.1348105e+00   5.1749289e-01
   9.1440649e+00   5.1902708e-01
   9.1533836e+00   5.2053053e-01
   9.1627682e+00   5.2200268e-01
   9.1722205e+00   5.2344298e-01
   9.1817425e+00   5.2485089e-01
   9.1913361e+00   5.2622583e-01
   9.2010034e+00   5.2756722e-01
   9.2107467e+00   5.2887450e-01
   9.2205683e+00   5.3014705e-01
   9.2304709e+00   5.3138428e-01
   9.2404571e+00   5.3258555e-01
   9.2505300e+00   5.3375024e-01
   9.2606925e+00   5.3487768e-01
   9.2709481e+00   5.3596720e-01
   9.2813005e+00   5.3701810e-01
   9.2917536e+00   5.3802966e-01
   9.3023118e+00   5.3900112e-01
   9.3129797e+00   5.3993170e-01
   9.3237625e+00   5.4082057e-01
   9.3346659e+00   5.4166687e-01
   9.3456962e+00   5.4246968e-01
   9.3568603e+00   5.4322804e-01
   9.3681660e+00   5.4394089e-01
   9.3796222e+00   5.4460713e-01
   9.3912387e+00   5.4522555e-01
   9.4030270e+00   5.4579484e-01
   9.4150002e+00   5.4631355e-01
   9.4271737e+00   5.4678008e-01
   9.4394796e+00   5.4718998e-01
   9.4517946e+00   5.4753876e-01
   9.4641192e+00   5.4782700e-01
   9.4764538e+00   5.4805528e-01
   9.4887987e+00   5.4822418e-01
   9.5011542e+00   5.4833428e-01
   9.5135204e+00   5.4838618e-01
   9.5258979e+00   5.4838047e-01
   9.5382868e+00   5.4831777e-01
   9.5506875e+00   5.4819868e-01
   9.5631002e+00   5.4802381e-01
   9.5755253e+00   5.4779379e-01
   9.5879632e+00   5.4750921e-01
   9.6004140e+00   5.4717072e-01
   9.6128783e+00   5.4677893e-01
   9.6253562e+00   5.4633447e-01
   9.6378481e+00   5.4583795e-01
   9.6503544e+00   5.4529002e-01
   9.6628754e+00   5.4469130e-01
   9.6754115e+00   5.4404242e-01
   9.6879630e+00   5.4334399e-01
   9.7005303e+00   5.4259666e-01
   9.7131137e+00   5.4180104e-01
   9.7257137e+00   5.4095777e-01
   9.7383306e+00   5.4006746e-01
   9.7509647e+00   5.3913074e-01
   9.7636166e+00   5.3814823e-01
   9.7762865e+00   5.3712055e-01
   9.7889750e+00   5.3604831e-01
   9.8016823e+00   5.3493212e-01
   9.8144090e+00   5.3377259e-01
   9.8271555e+00   5.3257034e-01
   9.8399222e+00   5.3132596e-01
   9.8527095e+00   5.3004005e-01
   9.8655101e+00   5.2871404e-01
   9.8782371e+00   5.2735801e-01
   9.8908967e+00   5.2597274e-01
   9.9034944e+00   5.2455896e-01
   9.9160354e+00   5.2311737e-01
   9.9285241e+00   5.2164865e-01
   9.9409648e+00   5.2015344e-01
   9.9533610e+00   5.1863239e-01
   9.9657163e+00   5.1708610e-01
   9.9780338e+00   5.1551518e-01
   9.9903163e+00   5.1392021e-01
   1.0002566e+01   5.1230174e-01
   1.0014787e+01   5.1066034e-01
   1.0026979e+01   5.0899655e-01
   1.0039147e+01   5.0731087e-01
   1.0051290e+01   5.0560383e-01
   1.0063412e+01   5.0387593e-01
   1.0075514e+01   5.0212766e-01
   1.0087598e+01   5.0035950e-01
   1.0099665e+01   4.9857191e-01
   1.0111716e+01   4.9676536e-01
   1.0123754e+01   4.9494030e-01
   1.0135779e+01   4.9309717e-01
   1.0147792e+01   4.9123641e-01
   1.0159795e+01   4.8935845e-01
   1.0171789e+01   4.8746369e-01
   1.0183774e+01   4.8555256e-01
   1.0195753e+01   4.8362547e-01
   1.0207725e+01   4.8168280e-01
   1.0219692e+01   4.7972495e-01
   1.0231654e+01   4.7775231e-01
   1.0243613e+01   4.7576526e-01
   1.0255569e+01   4.7376417e-01
   1.0267523e+01   4.7174941e-01
   1.0279476e+01   4.6972135e-01
   1.0291428e+01   4.6768033e-01
   1.0303380e+01   4.6562672e-01
   1.0315333e+01   4.6356086e-01
   1.0327288e+01   4.6148310e-01
   1.0339244e+01   4.5939376e-01
   1.0351203e+01   4.5729320e-01
   1.0363166e+01   4.5518172e-01
   1.0375132e+01   4.5305967e-01
   1.0387103e+01   4.5092736e-01
   1.0399078e+01   4.4878510e-01
   1.0411059e+01   4.4663322e-01
   1.0423046e+01   4.4447200e-01
   1.0435039e+01   4.4230177e-01
   1.0447039e+01   4.4012283e-01
   1.0459046e+01   4.3793546e-01
   1.0471061e+01   4.3573996e-01
   1.0483084e+01   4.3353662e-01
   1.0495116e+01   4.3132573e-01
   1.0507157e+01   4.2910756e-01
   1.0519208e+01   4.2688241e-01
   1.0531268e+01   4.2465054e-01
   1.0543338e+01   4.2241222e-01
   1.0555420e+01   4.2016773e-01
   1.0567512e+01   4.1791733e-01
   1.0579615e+01   4.1566129e-01
   1.0591731e+01   4.1339986e-01
   1.0603858e+01   4.1113329e-01
   1.0615998e+01   4.0886186e-01
   1.0628151e+01   4.0658580e-01
   1.0640317e+01   4.0430536e-01
   1.0652496e+01   4.0202078e-01
   1.0664689e+01   3.9973232e-01
   1.0676897e+01   3.9744021e-01
   1.0689118e+01   3.9514468e-01
   1.0701355e+01   3.9284597e-01
   1.0713607e+01   3.9054431e-01
   1.0725874e+01   3.8823993e-01
   1.0738156e+01   3.8593306e-01
   1.0750455e+01   3.8362391e-01
   1.0762770e+01   3.8131271e-01
   1.0775101e+01   3.7899967e-01
   1.0787449e+01   3.7668502e-01
   1.0799815e+01   3.7436896e-01
   1.0812198e+01   3.7205171e-01
   1.0824598e+01   3.6973347e-01
   1.0837017e+01   3.6741445e-01
   1.0849453e+01   3.6509485e-01
   1.0861908e+01   3.6277487e-01
   1.0874382e+01   3.6045471e-01
   1.0886875e+01   3.5813457e-01
   1.0899388e+01   3.5581464e-01
   1.0911920e+01   3.5349512e-01
   1.0924471e+01   3.5117618e-01
   1.0937043e+01   3.4885803e-01
   1.0949635e+01   3.4654084e-01
   1.0962248e+01   3.4422479e-01
   1.0974881e+01   3.4191007e-01
   1.0987536e+01   3.3959686e-01
   1.1000212e+01   3.3728532e-01
   1.1012909e+01   3.3497564e-01
   1.1025629e+01   3.3266798e-01
   1.1038370e+01   3.3036253e-01
   1.1051134e+01   3.2805943e-01
   1.1063921e+01   3.2575886e-01
   1.1076730e+01   3.2346098e-01
   1.1089562e+01   3.2116596e-01
   1.1102418e+01   3.1887395e-01
   1.1115297e+01   3.1658511e-01
   1.1128200e+01   3.1429959e-01
   1.1141127e+01   3.1201755e-01
   1.1154078e+01   3.0973914e-01
   1.1167054e+01   3.0746450e-01
   1.1180054e+01   3.0519379e-01
   1.1193080e+01   3.0292716e-01
   1.1206130e+01   3.0066473e-01
   1.1219206e+01   2.9840667e-01
   1.1232308e+01   2.9615309e-01
   1.1245436e+01   2.9390415e-01
   1.1258590e+01   2.9165998e-01
   1.1271770e+01   2.8942071e-01
   1.1284977e+01   2.8718648e-01
   1.1298211e+01   2.8495741e-01
   1.1311472e+01   2.8273364e-01
   1.1324760e+01   2.8051528e-01
   1.1338076e+01   2.7830247e-01
   1.1351419e+01   2.7609533e-01
   1.1364791e+01   2.7389398e-01
   1.1378191e+01   2.7169853e-01
   1.1391619e+01   2.6950911e-01
   1.1405077e+01   2.6732583e-01
   1.1418563e+01   2.6514881e-01
   1.1432079e+01   2.6297816e-01
   1.1445624e+01   2.6081398e-01
   1.1459198e+01   2.5865640e-01
   1.1472803e+01   2.5650551e-01
   1.1486438e+01   2.5436142e-01
   1.1500103e+01   2.5222424e-01
   1.1513799e+01   2.5009406e-01
   1.1527526e+01   2.4797099e-01
   1.1541284e+01   2.4585513e-01
   1.1555074e+01   2.4374657e-01
   1.1568895e+01   2.4164541e-01
   1.1582748e+01   2.3955175e-01
   1.1596633e+01   2.3746567e-01
   1.1610551e+01   2.3538727e-01
   1.1624501e+01   2.3331664e-01
   1.1638484e+01   2.3125386e-01
   1.1652501e+01   2.2919902e-01
   1.1666550e+01   2.2715220e-01
   1.1680634e+01   2.2511349e-01
   1.1694751e+01   2.2308297e-01
   1.1708902e+01   2.2106072e-01
   1.1723088e+01   2.1904682e-01
   1.1737308e+01   2.1704134e-01
   1.1751564e+01   2.1504435e-01
   1.1765854e+01   2.1305595e-01
   1.1780180e+01   2.1107618e-01
   1.1794541e+01   2.0910514e-01
   1.1808939e+01   2.0714288e-01
   1.1823373e+01   2.0518947e-01
   1.1837843e+01   2.0324498e-01
   1.1852350e+01   2.0130948e-01
   1.1866894e+01   1.9938302e-01
   1.1881475e+01   1.9746568e-01
   1.1896094e+01   1.9555751e-01
   1.1910750e+01   1.9365857e-01
   1.1925445e+01   1.9176891e-01
   1.1940178e+01   1.8988860e-01
   1.1954949e+01   1.8801770e-01
   1.1969760e+01   1.8615624e-01
   1.1984610e+01   1.8430429e-01
   1.1999499e+01   1.8246190e-01
   1.2014390e+01   1.8063378e-01
   1.2029251e+01   1.7882363e-01
   1.2044085e+01   1.7703121e-01
   1.2058892e+01   1.7525626e-01
   1.2073672e+01   1.7349855e-01
   1.2088428e+01   1.7175784e-01
   1.2103160e+01   1.7003392e-01
   1.2117869e+01   1.6832657e-01
   1.2132555e+01   1.6663558e-01
   1.2147220e+01   1.6496074e-01
   1.2161865e+01   1.6330184e-01
   1.2176490e+01   1.6165871e-01
   1.2191096e+01   1.6003113e-01
   1.2205684e+01   1.5841894e-01
   1.2220255e+01   1.5682194e-01
   1.2234809e+01   1.5523996e-01
   1.2249347e+01   1.5367283e-01
   1.2263870e+01   1.5212038e-01
   1.2278379e+01   1.5058244e-01
   1.2292873e+01   1.4905884e-01
   1.2307354e+01   1.4754944e-01
   1.2321822e+01   1.4605407e-01
   1.2336278e+01   1.4457258e-01
   1.2350723e+01   1.4310483e-01
   1.2365157e+01   1.4165066e-01
   1.2379580e+01   1.4020994e-01
   1.2393994e+01   1.3878251e-01
   1.2408398e+01   1.3736825e-01
   1.2422794e+01   1.3596701e-01
   1.2437181e+01   1.3457866e-01
   1.2451560e+01   1.3320308e-01
   1.2465933e+01   1.3184012e-01
   1.2480298e+01   1.3048967e-01
   1.2494658e+01   1.2915160e-01
   1.2496093e+01   1.2901849e-01
   1.2497528e+01   1.2888550e-01
   1.2498246e+01   1.2881905e-01
   1.2498964e+01   1.2875263e-01
   1.2499322e+01   1.2871943e-01
   1.2499681e+01   1.2868624e-01
   1.2499861e+01   1.2866964e-01
   1.2499879e+01   1.2866798e-01
   1.2499897e+01   1.2866632e-01
   1.2499986e+01   1.2865803e-01
   1.2499997e+01   1.2865699e-01
   1.2499999e+01   1.2865687e-01
   1.2499999e+01   1.2865685e-01
   1.2499999e+01   1.2865684e-01
   1.2500000e+01   1.2865677e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865671e-01
   1.2500002e+01   1.2865653e-01
   1.2500012e+01   1.2865562e-01
   1.2500061e+01   1.2865108e-01
   1.2500307e+01   1.2862837e-01
   1.2501535e+01   1.2851488e-01
   1.2507675e+01   1.2794873e-01
   1.2515282e+01   1.2725019e-01
   1.2522918e+01   1.2655235e-01
   1.2530588e+01   1.2585468e-01
   1.2538292e+01   1.2515720e-01
   1.2546030e+01   1.2445995e-01
   1.2553803e+01   1.2376295e-01
   1.2561611e+01   1.2306624e-01
   1.2569453e+01   1.2236983e-01
   1.2577330e+01   1.2167376e-01
   1.2585242e+01   1.2097805e-01
   1.2593188e+01   1.2028274e-01
   1.2601170e+01   1.1958783e-01
   1.2609186e+01   1.1889337e-01
   1.2617238e+01   1.1819938e-01
   1.2625325e+01   1.1750588e-01
   1.2633447e+01   1.1681290e-01
   1.2641605e+01   1.1612047e-01
   1.2649798e+01   1.1542860e-01
   1.2658027e+01   1.1473732e-01
   1.2666292e+01   1.1404666e-01
   1.2674592e+01   1.1335665e-01
   1.2682929e+01   1.1266729e-01
   1.2691302e+01   1.1197863e-01
   1.2699711e+01   1.1129067e-01
   1.2708157e+01   1.1060345e-01
   1.2716639e+01   1.0991699e-01
   1.2725157e+01   1.0923131e-01
   1.2733713e+01   1.0854643e-01
   1.2742306e+01   1.0786237e-01
   1.2750936e+01   1.0717916e-01
   1.2759603e+01   1.0649682e-01
   1.2768307e+01   1.0581537e-01
   1.2777049e+01   1.0513483e-01
   1.2785829e+01   1.0445523e-01
   1.2794647e+01   1.0377658e-01
   1.2803503e+01   1.0309890e-01
   1.2812398e+01   1.0242222e-01
   1.2821331e+01   1.0174656e-01
   1.2830302e+01   1.0107193e-01
   1.2839313e+01   1.0039836e-01
   1.2848362e+01   9.9725864e-02
   1.2857451e+01   9.9054466e-02
   1.2866579e+01   9.8384185e-02
   1.2875747e+01   9.7715040e-02
   1.2884954e+01   9.7047050e-02
   1.2894202e+01   9.6380235e-02
   1.2903490e+01   9.5714614e-02
   1.2912818e+01   9.5050205e-02
   1.2922187e+01   9.4387027e-02
   1.2931597e+01   9.3725099e-02
   1.2941048e+01   9.3064440e-02
   1.2950541e+01   9.2405067e-02
   1.2960075e+01   9.1746999e-02
   1.2969651e+01   9.1090254e-02
   1.2979269e+01   9.0434850e-02
   1.2988930e+01   8.9780805e-02
   1.2998633e+01   8.9128135e-02
   1.3008379e+01   8.8476860e-02
   1.3018168e+01   8.7826996e-02
   1.3028000e+01   8.7178560e-02
   1.3037876e+01   8.6531569e-02
   1.3047797e+01   8.5886041e-02
   1.3057761e+01   8.5241992e-02
   1.3067770e+01   8.4599439e-02
   1.3077823e+01   8.3958399e-02
   1.3087922e+01   8.3318888e-02
   1.3098066e+01   8.2680923e-02
   1.3108255e+01   8.2044519e-02
   1.3118491e+01   8.1409693e-02
   1.3128773e+01   8.0776461e-02
   1.3139101e+01   8.0144839e-02
   1.3149477e+01   7.9514842e-02
   1.3159900e+01   7.8886487e-02
   1.3170370e+01   7.8259788e-02
   1.3180888e+01   7.7634762e-02
   1.3191454e+01   7.7011424e-02
   1.3202070e+01   7.6389788e-02
   1.3212734e+01   7.5769871e-02
   1.3223447e+01   7.5151687e-02
   1.3234210e+01   7.4535250e-02
   1.3245023e+01   7.3920577e-02
   1.3255887e+01   7.3307681e-02
   1.3266801e+01   7.2696577e-02
   1.3277766e+01   7.2087280e-02
   1.3288783e+01   7.1479805e-02
   1.3299853e+01   7.0874165e-02
   1.3310974e+01   7.0270374e-02
   1.3322148e+01   6.9668448e-02
   1.3333376e+01   6.9068399e-02
   1.3344657e+01   6.8470243e-02
   1.3355992e+01   6.7873992e-02
   1.3367382e+01   6.7279661e-02
   1.3378827e+01   6.6687263e-02
   1.3390327e+01   6.6096811e-02
   1.3401883e+01   6.5508321e-02
   1.3413495e+01   6.4921803e-02
   1.3425164e+01   6.4337273e-02
   1.3436890e+01   6.3754744e-02
   1.3448675e+01   6.3174227e-02
   1.3460517e+01   6.2595738e-02
   1.3472418e+01   6.2019288e-02
   1.3484379e+01   6.1444890e-02
   1.3496399e+01   6.0872557e-02
   1.3508480e+01   6.0302303e-02
   1.3520621e+01   5.9734139e-02
   1.3532824e+01   5.9168078e-02
   1.3545089e+01   5.8604134e-02
   1.3557416e+01   5.8042317e-02
   1.3569807e+01   5.7482640e-02
   1.3582261e+01   5.6925117e-02
   1.3594779e+01   5.6369758e-02
   1.3607362e+01   5.5816577e-02
   1.3620011e+01   5.5265584e-02
   1.3632726e+01   5.4716793e-02
   1.3645508e+01   5.4170214e-02
   1.3658356e+01   5.3625860e-02
   1.3671273e+01   5.3083743e-02
   1.3684259e+01   5.2543873e-02
   1.3697314e+01   5.2006264e-02
   1.3710439e+01   5.1470925e-02
   1.3723634e+01   5.0937869e-02
   1.3736901e+01   5.0407107e-02
   1.3750241e+01   4.9878650e-02
   1.3763653e+01   4.9352510e-02
   1.3777138e+01   4.8828697e-02
   1.3790698e+01   4.8307223e-02
   1.3804334e+01   4.7788099e-02
   1.3818045e+01   4.7271336e-02
   1.3831832e+01   4.6756944e-02
   1.3845698e+01   4.6244934e-02
   1.3859641e+01   4.5735318e-02
   1.3873664e+01   4.5228105e-02
   1.3887767e+01   4.4723307e-02
   1.3901950e+01   4.4220934e-02
   1.3916215e+01   4.3720997e-02
   1.3930563e+01   4.3223505e-02
   1.3944995e+01   4.2728469e-02
   1.3959511e+01   4.2235900e-02
   1.3974112e+01   4.1745807e-02
   1.3988800e+01   4.1258202e-02
   1.4003575e+01   4.0773093e-02
   1.4018439e+01   4.0290491e-02
   1.4033392e+01   3.9810406e-02
   1.4048435e+01   3.9332848e-02
   1.4063569e+01   3.8857826e-02
   1.4078797e+01   3.8385351e-02
   1.4094117e+01   3.7915432e-02
   1.4109533e+01   3.7448078e-02
   1.4125044e+01   3.6983300e-02
   1.4140652e+01   3.6521107e-02
   1.4156359e+01   3.6061507e-02
   1.4172165e+01   3.5604512e-02
   1.4188071e+01   3.5150129e-02
   1.4204049e+01   3.4699211e-02
   1.4220061e+01   3.4252833e-02
   1.4236107e+01   3.3810951e-02
   1.4252187e+01   3.3373529e-02
   1.4268302e+01   3.2940530e-02
   1.4284453e+01   3.2511918e-02
   1.4300639e+01   3.2087656e-02
   1.4316861e+01   3.1667710e-02
   1.4333120e+01   3.1252043e-02
   1.4349416e+01   3.0840620e-02
   1.4365750e+01   3.0433407e-02
   1.4382121e+01   3.0030368e-02
   1.4398531e+01   2.9631470e-02
   1.4414980e+01   2.9236678e-02
   1.4431468e+01   2.8845958e-02
   1.4447995e+01   2.8459276e-02
   1.4464563e+01   2.8076601e-02
   1.4481172e+01   2.7697897e-02
   1.4497822e+01   2.7323134e-02
   1.4514513e+01   2.6952277e-02
   1.4531247e+01   2.6585295e-02
   1.4548023e+01   2.6222156e-02
   1.4564843e+01   2.5862827e-02
   1.4581706e+01   2.5507278e-02
   1.4598613e+01   2.5155478e-02
   1.4615565e+01   2.4807394e-02
   1.4632562e+01   2.4462996e-02
   1.4649605e+01   2.4122254e-02
   1.4666694e+01   2.3785138e-02
   1.4683830e+01   2.3451616e-02
   1.4701014e+01   2.3121660e-02
   1.4718245e+01   2.2795240e-02
   1.4735525e+01   2.2472325e-02
   1.4752854e+01   2.2152888e-02
   1.4770232e+01   2.1836899e-02
   1.4787661e+01   2.1524329e-02
   1.4805140e+01   2.1215151e-02
   1.4822671e+01   2.0909334e-02
   1.4840255e+01   2.0606852e-02
   1.4857890e+01   2.0307677e-02
   1.4875579e+01   2.0011780e-02
   1.4893322e+01   1.9719135e-02
   1.4911119e+01   1.9429714e-02
   1.4928972e+01   1.9143490e-02
   1.4946881e+01   1.8860436e-02
   1.4964846e+01   1.8580526e-02
   1.4982868e+01   1.8303733e-02
   1.5000948e+01   1.8030032e-02
   1.5019087e+01   1.7759395e-02
   1.5037285e+01   1.7491797e-02
   1.5055543e+01   1.7227212e-02
   1.5073862e+01   1.6965616e-02
   1.5092242e+01   1.6706983e-02
   1.5110684e+01   1.6451287e-02
   1.5129190e+01   1.6198503e-02
   1.5147759e+01   1.5948608e-02
   1.5166393e+01   1.5701577e-02
   1.5185092e+01   1.5457385e-02
   1.5203857e+01   1.5216007e-02
   1.5222690e+01   1.4977422e-02
   1.5241590e+01   1.4741603e-02
   1.5260559e+01   1.4508528e-02
   1.5279597e+01   1.4278173e-02
   1.5298705e+01   1.4050516e-02
   1.5317885e+01   1.3825533e-02
   1.5337137e+01   1.3603200e-02
   1.5356463e+01   1.3383496e-02
   1.5375862e+01   1.3166398e-02
   1.5395336e+01   1.2951883e-02
   1.5414886e+01   1.2739929e-02
   1.5434513e+01   1.2530514e-02
   1.5454217e+01   1.2323616e-02
   1.5474001e+01   1.2119214e-02
   1.5493865e+01   1.1917285e-02
   1.5513809e+01   1.1717809e-02
   1.5533836e+01   1.1520764e-02
   1.5553945e+01   1.1326128e-02
   1.5574139e+01   1.1133882e-02
   1.5594418e+01   1.0944004e-02
   1.5614784e+01   1.0756474e-02
   1.5635237e+01   1.0571270e-02
   1.5655779e+01   1.0388374e-02
   1.5676411e+01   1.0207763e-02
   1.5697134e+01   1.0029419e-02
   1.5717950e+01   9.8533222e-03
   1.5738859e+01   9.6794518e-03
   1.5759863e+01   9.5077885e-03
   1.5780964e+01   9.3383129e-03
   1.5802162e+01   9.1710056e-03
   1.5823459e+01   9.0058476e-03
   1.5844857e+01   8.8428196e-03
   1.5866357e+01   8.6819029e-03
   1.5887960e+01   8.5230787e-03
   1.5909667e+01   8.3663282e-03
   1.5931481e+01   8.2116331e-03
   1.5953403e+01   8.0589749e-03
   1.5975434e+01   7.9083355e-03
   1.5997576e+01   7.7596966e-03
   1.6019830e+01   7.6130404e-03
   1.6042199e+01   7.4683491e-03
   1.6064684e+01   7.3256048e-03
   1.6087286e+01   7.1847901e-03
   1.6110008e+01   7.0458874e-03
   1.6132851e+01   6.9088795e-03
   1.6155817e+01   6.7737491e-03
   1.6178909e+01   6.6404792e-03
   1.6202127e+01   6.5090528e-03
   1.6225474e+01   6.3794531e-03
   1.6248951e+01   6.2516634e-03
   1.6272562e+01   6.1256670e-03
   1.6296308e+01   6.0014476e-03
   1.6320191e+01   5.8789886e-03
   1.6344213e+01   5.7582740e-03
   1.6368377e+01   5.6392876e-03
   1.6392685e+01   5.5220134e-03
   1.6417139e+01   5.4064355e-03
   1.6441741e+01   5.2925381e-03
   1.6466495e+01   5.1803056e-03
   1.6491403e+01   5.0697223e-03
   1.6516466e+01   4.9607729e-03
   1.6541689e+01   4.8534421e-03
   1.6567073e+01   4.7477146e-03
   1.6592622e+01   4.6435752e-03
   1.6618337e+01   4.5410091e-03
   1.6644223e+01   4.4400012e-03
   1.6670282e+01   4.3405368e-03
   1.6696518e+01   4.2426013e-03
   1.6722932e+01   4.1461799e-03
   1.6749530e+01   4.0512583e-03
   1.6776313e+01   3.9578220e-03
   1.6803285e+01   3.8658568e-03
   1.6830450e+01   3.7753485e-03
   1.6857812e+01   3.6862830e-03
   1.6885374e+01   3.5986463e-03
   1.6913139e+01   3.5124246e-03
   1.6941112e+01   3.4276040e-03
   1.6969298e+01   3.3441709e-03
   1.6997699e+01   3.2621117e-03
   1.7026320e+01   3.1814129e-03
   1.7055165e+01   3.1020610e-03
   1.7084240e+01   3.0240428e-03
   1.7113548e+01   2.9473451e-03
   1.7143094e+01   2.8719547e-03
   1.7172884e+01   2.7978585e-03
   1.7202922e+01   2.7250437e-03
   1.7233213e+01   2.6534974e-03
   1.7263764e+01   2.5832068e-03
   1.7294578e+01   2.5141592e-03
   1.7325663e+01   2.4463420e-03
   1.7357024e+01   2.3797428e-03
   1.7388667e+01   2.3143491e-03
   1.7420598e+01   2.2501485e-03
   1.7452824e+01   2.1871288e-03
   1.7485351e+01   2.1252779e-03
   1.7488635e+01   2.1191305e-03
   1.7491918e+01   2.1130005e-03
   1.7493560e+01   2.1099420e-03
   1.7495202e+01   2.1068879e-03
   1.7496023e+01   2.1053625e-03
   1.7496844e+01   2.1038382e-03
   1.7497254e+01   2.1030764e-03
   1.7497664e+01   2.1023149e-03
   1.7499717e+01   2.0985115e-03
   1.7499973e+01   2.0980366e-03
   1.7499999e+01   2.0979891e-03
   1.7500000e+01   2.0979878e-03
   1.7500000e+01   2.0979875e-03
   1.7500000e+01   2.0979873e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979869e-03
   1.7500000e+01   2.0979867e-03
   1.7500001e+01   2.0979857e-03
   1.7500003e+01   2.0979805e-03
   1.7500017e+01   2.0979546e-03
   1.7500087e+01   2.0978253e-03
   1.7500437e+01   2.0971787e-03
   1.7502183e+01   2.0939488e-03
   1.7510426e+01   2.0787742e-03
   1.7518674e+01   2.0636965e-03
   1.7526958e+01   2.0486612e-03
   1.7535278e+01   2.0336689e-03
   1.7543635e+01   2.0187200e-03
   1.7552027e+01   2.0038150e-03
   1.7560456e+01   1.9889543e-03
   1.7568921e+01   1.9741382e-03
   1.7577423e+01   1.9593671e-03
   1.7585962e+01   1.9446414e-03
   1.7594538e+01   1.9299616e-03
   1.7603151e+01   1.9153278e-03
   1.7611801e+01   1.9007406e-03
   1.7620488e+01   1.8862002e-03
   1.7629213e+01   1.8717070e-03
   1.7637976e+01   1.8572614e-03
   1.7646777e+01   1.8428635e-03
   1.7655615e+01   1.8285139e-03
   1.7664492e+01   1.8142128e-03
   1.7673407e+01   1.7999605e-03
   1.7682361e+01   1.7857573e-03
   1.7691354e+01   1.7716035e-03
   1.7700386e+01   1.7574994e-03
   1.7709456e+01   1.7434453e-03
   1.7718566e+01   1.7294414e-03
   1.7727716e+01   1.7154882e-03
   1.7736905e+01   1.7015857e-03
   1.7746135e+01   1.6877343e-03
   1.7755404e+01   1.6739342e-03
   1.7764714e+01   1.6601857e-03
   1.7774065e+01   1.6464890e-03
   1.7783456e+01   1.6328445e-03
   1.7792888e+01   1.6192522e-03
   1.7802362e+01   1.6057125e-03
   1.7811877e+01   1.5922256e-03
   1.7821434e+01   1.5787916e-03
   1.7831033e+01   1.5654109e-03
   1.7840674e+01   1.5520836e-03
   1.7850358e+01   1.5388099e-03
   1.7860084e+01   1.5255901e-03
   1.7869853e+01   1.5124243e-03
   1.7879666e+01   1.4993128e-03
   1.7889522e+01   1.4862557e-03
   1.7899422e+01   1.4732532e-03
   1.7909366e+01   1.4603055e-03
   1.7919354e+01   1.4474127e-03
   1.7929388e+01   1.4345752e-03
   1.7939466e+01   1.4217929e-03
   1.7949589e+01   1.4090661e-03
   1.7959758e+01   1.3963950e-03
   1.7969972e+01   1.3837797e-03
   1.7980233e+01   1.3712203e-03
   1.7990540e+01   1.3587171e-03
   1.8000894e+01   1.3462701e-03
   1.8011295e+01   1.3338795e-03
   1.8021744e+01   1.3215454e-03
   1.8032240e+01   1.3092681e-03
   1.8042784e+01   1.2970475e-03
   1.8053377e+01   1.2848839e-03
   1.8064019e+01   1.2727774e-03
   1.8074710e+01   1.2607280e-03
   1.8085450e+01   1.2487360e-03
   1.8096240e+01   1.2368014e-03
   1.8107081e+01   1.2249243e-03
   1.8117972e+01   1.2131049e-03
   1.8128914e+01   1.2013432e-03
   1.8139907e+01   1.1896394e-03
   1.8150953e+01   1.1779935e-03
   1.8162050e+01   1.1664057e-03
   1.8173200e+01   1.1548761e-03
   1.8184403e+01   1.1434047e-03
   1.8195660e+01   1.1319917e-03
   1.8206970e+01   1.1206370e-03
   1.8218335e+01   1.1093409e-03
   1.8229755e+01   1.0981034e-03
   1.8241229e+01   1.0869245e-03
   1.8252760e+01   1.0758044e-03
   1.8264346e+01   1.0647430e-03
   1.8275990e+01   1.0537406e-03
   1.8287690e+01   1.0427971e-03
   1.8299447e+01   1.0319126e-03
   1.8311263e+01   1.0210872e-03
   1.8323137e+01   1.0103209e-03
   1.8335071e+01   9.9961387e-04
   1.8347064e+01   9.8896604e-04
   1.8359117e+01   9.7837752e-04
   1.8371230e+01   9.6784835e-04
   1.8383405e+01   9.5737857e-04
   1.8395642e+01   9.4696824e-04
   1.8407940e+01   9.3661741e-04
   1.8420302e+01   9.2632610e-04
   1.8432727e+01   9.1609436e-04
   1.8445216e+01   9.0592222e-04
   1.8457770e+01   8.9580973e-04
   1.8470388e+01   8.8575691e-04
   1.8483073e+01   8.7576379e-04
   1.8495824e+01   8.6583041e-04
   1.8508642e+01   8.5595678e-04
   1.8521528e+01   8.4614293e-04
   1.8534482e+01   8.3638889e-04
   1.8547505e+01   8.2669468e-04
   1.8560598e+01   8.1706030e-04
   1.8573761e+01   8.0748579e-04
   1.8586996e+01   7.9797115e-04
   1.8600302e+01   7.8851639e-04
   1.8613681e+01   7.7912153e-04
   1.8627133e+01   7.6978658e-04
   1.8640659e+01   7.6051154e-04
   1.8654259e+01   7.5129641e-04
   1.8667936e+01   7.4214121e-04
   1.8681688e+01   7.3304592e-04
   1.8695518e+01   7.2401056e-04
   1.8709426e+01   7.1503511e-04
   1.8723412e+01   7.0611959e-04
   1.8737478e+01   6.9726397e-04
   1.8751625e+01   6.8846825e-04
   1.8765853e+01   6.7973243e-04
   1.8780163e+01   6.7105649e-04
   1.8794556e+01   6.6244042e-04
   1.8809033e+01   6.5388421e-04
   1.8823596e+01   6.4538784e-04
   1.8838244e+01   6.3695130e-04
   1.8852979e+01   6.2857456e-04
   1.8867802e+01   6.2025760e-04
   1.8882714e+01   6.1200041e-04
   1.8897716e+01   6.0380296e-04
   1.8912809e+01   5.9566523e-04
   1.8927993e+01   5.8758718e-04
   1.8943271e+01   5.7956880e-04
   1.8958644e+01   5.7161004e-04
   1.8974111e+01   5.6371089e-04
   1.8989675e+01   5.5587130e-04
   1.9005336e+01   5.4809125e-04
   1.9021097e+01   5.4037070e-04
   1.9036957e+01   5.3270961e-04
   1.9052919e+01   5.2510794e-04
   1.9068983e+01   5.1756566e-04
   1.9085151e+01   5.1008272e-04
   1.9101424e+01   5.0265908e-04
   1.9117803e+01   4.9529469e-04
   1.9134290e+01   4.8798952e-04
   1.9150886e+01   4.8074351e-04
   1.9167593e+01   4.7355661e-04
   1.9184412e+01   4.6642878e-04
   1.9201345e+01   4.5935996e-04
   1.9218392e+01   4.5235011e-04
   1.9235556e+01   4.4539916e-04
   1.9252838e+01   4.3850707e-04
   1.9270239e+01   4.3167377e-04
   1.9287762e+01   4.2489921e-04
   1.9305408e+01   4.1818333e-04
   1.9323178e+01   4.1152607e-04
   1.9341075e+01   4.0492737e-04
   1.9359100e+01   3.9838715e-04
   1.9377255e+01   3.9190537e-04
   1.9395542e+01   3.8548195e-04
   1.9413962e+01   3.7911683e-04
   1.9432518e+01   3.7280993e-04
   1.9451211e+01   3.6656118e-04
   1.9470044e+01   3.6037053e-04
   1.9489019e+01   3.5423788e-04
   1.9508137e+01   3.4816317e-04
   1.9527402e+01   3.4214632e-04
   1.9546814e+01   3.3618726e-04
   1.9566377e+01   3.3028590e-04
   1.9586092e+01   3.2444217e-04
   1.9605963e+01   3.1865599e-04
   1.9625991e+01   3.1292726e-04
   1.9646179e+01   3.0725592e-04
   1.9666529e+01   3.0164187e-04
   1.9687044e+01   2.9608503e-04
   1.9707727e+01   2.9058531e-04
   1.9728580e+01   2.8514262e-04
   1.9749607e+01   2.7975686e-04
   1.9770809e+01   2.7442795e-04
   1.9792191e+01   2.6915580e-04
   1.9813754e+01   2.6394030e-04
   1.9835503e+01   2.5878136e-04
   1.9857440e+01   2.5367889e-04
   1.9879568e+01   2.4863278e-04
   1.9901891e+01   2.4364293e-04
   1.9924412e+01   2.3870924e-04
   1.9947135e+01   2.3383160e-04
   1.9970063e+01   2.2900992e-04
   1.9993200e+01   2.2424407e-04
   2.0000000e+01   2.2286220e-04

